A New Radio Catalogue for M83: Supernova Remnants and H II Regions

We present a new catalogue of radio sources in the face-on spiral galaxy M83. Radio observations taken in 2011, 2015, and 2017 with the Australia Telescope Compact Array (ATCA) at 5.5 and 9 GHz have detected 270 radio sources. Although a small number of these sources are background extragalactic sources, most are either H II regions or supernova remnants (SNRs) within M83 itself. Three of the six historical supernovae are detected, as is the very young remnant that had been identified in a recent study, which is likely the result of a supernova that exploded in the last ~100 years but was missed. All of these objects are generally fading with time. Confusion limits our ability to measure the radio emission from a number of the SNRs in M83, but 64 were detected in unconfused regions, and these have the approximate power-law luminosity function which has been observed in other galaxies. The SNRs in M83 are systematically smaller in diameter and brighter than those that have been detected at radio wavelengths in M33. A number of the radio sources are coincident with X-ray sources in M83; most of these coincident sources turn out to be supernova remnants. Our dual frequency observations are among the most sensitive to date for a spiral galaxy outside the Local Group; despite this we were not able to place realistic constraints on the spectral indices, and as a result, it was not possible to search for supernova remnants based on their radio properties alone.

==> MRT/datafile_radio.txt <==
Title: A New Radio Catalogue of M83: Supernova Remnants and H II Regions
Authors: Russell, T.D., White R.L., Long K.S., Blair W.P., Soria, R., Winkler P.F.
Table: Catalogue of M83 Radio Sources
================================================================================
Byte-by-byte Description of file: datafile_radio.txt
--------------------------------------------------------------------------------
   Bytes Format Units           Label     Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---             Name      Name of radio source (1)
   9- 10 I2     h               RAh       Hour of Right Ascension (J2000)
  12- 13 I2     min             RAm       Minute of Right Ascension (J2000)
  15- 19 F5.2   s               RAs       Second of Right Ascension (J2000)
  21- 21 A1     ---             DE-       Sign of the Declination (J2000)
  22- 23 I2     deg             DEd       Degree of Declination (J2000)
  25- 26 I2     arcmin          DEm       Arcminute of Declination (J2000)
  28- 31 F4.1   arcsec          DEs       Arcsecond of Declination (J2000)
  33- 35 A3     ---             Wrn       n = in nuclear region, W = subthreshold, E* = extragalactic (2)
  37- 43 F7.1   uJy             F55GHz    Integrated flux at frequency 5.5 GHz
  45- 49 F5.1   uJy           e_F55GHz    Error on F5.5GHz
  51- 57 A7     uJy             F9GHz     Integrated flux at frequency 9.2 GHz
  59- 63 A5     uJy           e_F9GHz     Error on F9GHz
  65- 71 F7.1   uJy             Fint      Flux at pivot frequency pFreq
  73- 77 F5.1   uJy           e_Fint      Error on Fint
  79- 83 F5.3   GHz             pFreq     Pivot frequency where SNR is maximum
  85- 85 I1     ---             nBands    Number of frequency bands with data (3)
  87- 90 F4.1   arcsec          major     Major axis FWHM (fitted, includes 3.2x1.4 arcsec FWHM beam)
  92- 94 F3.1   arcsec          minor     Minor axis FWHM (fitted, includes 3.2x1.4 arcsec FWHM beam)
  96-100 F5.1   deg             PA        Position angle of major axisIsland         Island number (integer)
 102-104 I3     ---             Island    Island number (integer)
 106-111 F6.1   uJy/beam        Isl-Fp    Peak pixel in island from detection image
 113-117 F5.1   uJy/beam        I-Fpsig   Noise in Isl_Fp
 119-126 E8.1   mW/m2           Ha-tot    Integrated H-alpha flux
 128-135 E8.1   mW/m2/arcsec2   Ha-ave    H-alpha surface brightness
 137-149 A13    ---             AltName   Matching source previous radio catalogue and historical SNe (4)
 151-152 I2     ---             Sflg      SNR detection flag (5)
 154-161 A8     ---             SNRname1  Names of associated SNR(s) (6)
 163-170 A8     ---             SNRname2  Names of associated SNR(s) (6)
 172-173 I2     ---             nXray     Number of X-ray matches
--------------------------------------------------------------------------------
Note (1): Source name is R20 plus the island number.
Note (2): 266 sources are detected at 4-sigma or greater. 4 sources marked as ’W’ are
    below the detection threshold but have SNR or X-ray counterparts.
    14 sources marked 'n' are in the confused nuclear region where identification of
    counterparts is very difficult.
    The extragalactic flag 'E' has values Ea (clear optical galaxy or radio double),
    Eb (stellar counterpart without Hα emission), Ec (no counterpart in optical, but also
    no association with either structures or dust in M83). A ‘?’ indicates greater
    uncertainty in the E classification.
Note (3): Number of frequency bands with data -- 1 to 7 of 4.732, 5.244, 5.756, 6.268, 8.744,
    9.256, 9.768 GHz.  Source in the outer region have fewer bands.
Note (4): Matching sources from previous radio catalog by Maddox et al. 2006
    (2006AJ....132..310M) and names of associated historical supernovae.
Note (5): The SNR detection flag (Sflg) is a bit flag where the bits mean:
    1 = this source may have a match in the SNR catalog;
    2 = unambiguous match: this source matches only one object from SNR catalog;
    8 = mutually good match (this source best for the other object, the
        other object is best for the source).
    The most reliable matches will have flag bit 8 set.  All of those will have bit 1 set
    as well, and most of them will also have bit 2 set.  Here are the counts for the flags:
    Value Sflg
    0      187
    1        1
    3        3
    9       14
    11      65
Note (6): Multiple SNR matches are listed in order of decreasing island overlap.
--------------------------------------------------------------------------------
R20-001 13 36 26.79 -29 53 08.5  Eb  3385.6 222.1                3217.4  92.2 4.952 2  3.2 1.4 176.5   1 3201.6  44.4 -7.6e-16 -4.4e-17                0                    0
R20-002 13 36 29.03 -29 51 23.8  Ea   210.5  47.8                 239.7  33.1 5.072 3  2.8 1.4 173.1   2  244.4  34.5 -8.0e-17 -1.5e-17                0                    0
R20-003 13 36 29.07 -29 54 17.4  Ea   498.8 111.9                 433.7  45.3 4.989 2  3.1 1.2 178.1   3  434.9  33.7 -2.0e-16 -2.8e-17                0                    0
R20-004 13 36 30.57 -29 55 34.2  Ec    55.4  12.5                  86.9  19.6 4.732 2  4.4 3.2 101.4   4   46.2   9.7  3.1e-16  2.8e-17                0                    0
R20-005 13 36 35.27 -29 50 47.4        18.1   4.5                  28.4   7.0 4.732 4  3.7 2.5  19.8   5   19.8   4.0  1.9e-16  2.8e-17                0                    0
R20-006 13 36 39.12 -29 51 38.2  Ec    32.8   7.5    -2.9  26.3    51.6  11.8 4.732 5  2.4 1.3   5.3   6   39.5   7.5  2.4e-16  9.7e-17                0                    0
R20-007 13 36 40.37 -29 51 21.9       264.8  19.7   131.6  58.0   276.4  19.8 5.314 6  3.5 2.4 171.0   7  183.7  10.3  1.3e-13  4.9e-15                0                    0
R20-008 13 36 40.90 -29 51 17.8       103.4  12.2   100.0  41.7   104.5  12.3 5.436 7  2.8 1.3 173.3   8  114.8   7.6  2.7e-15  3.3e-16               11  B12-003           1
R20-009 13 36 40.99 -29 51 57.7        76.3  11.2    39.7  42.1    82.0  11.4 5.270 7  2.4 1.6 161.2   9   78.5  13.0  1.8e-14  1.5e-15                0                    1
R20-010 13 36 41.63 -29 52 16.8        78.9  10.3     6.0  28.7    76.8   9.9 5.647 7  2.8 1.4 175.1  10   77.1   9.5  1.4e-15  2.4e-16                0                    0
R20-011 13 36 41.64 -29 48 32.8  Ec    94.8  15.5                  95.5  15.3 5.408 4  2.5 1.3   2.2  11  122.2  14.6  1.7e-16  3.3e-17                0                    0
R20-012 13 36 41.99 -29 45 36.1  Eb  1356.1 156.5                1422.8  76.5 4.989 2  2.8 1.3   3.1  12 1543.2  47.9 -8.0e-16 -7.1e-17                0                    0
R20-013 13 36 42.24 -29 52 31.9        53.7   9.0   -23.5  34.6    60.5   9.1 5.244 7  3.0 1.3   1.6  13   55.2   7.6  1.9e-14  3.2e-15                0                    0
R20-014 13 36 42.73 -29 56 54.4  Ec   537.3  34.3                 526.6  31.1 5.303 4  3.1 1.2 177.5  14  556.8  24.1 -6.0e-17 -6.2e-18                0                    1
R20-015 13 36 42.73 -29 52 35.4        41.1   9.0    25.5  24.6    40.7   8.9 5.556 7  2.4 1.1 174.7  15   47.0   8.2  1.3e-15  4.9e-16               11  B12-007           0
R20-016 13 36 42.87 -29 52 47.7        66.6   9.3    47.7  33.6    66.3   9.3 5.525 7  2.8 1.3 174.4  16   72.3   6.8  1.2e-15  1.8e-16                0                    0
R20-017 13 36 43.12 -29 52 43.6        44.9   5.5    44.2  21.0    45.1   5.6 5.487 7  6.3 4.9 114.6  17   18.4   2.6  9.2e-15  3.9e-16                0                    0
R20-018 13 36 43.41 -29 52 23.4       208.6  14.8   147.1  35.7   200.8  13.7 5.791 7  3.6 2.3  11.0  18  145.5  10.8  1.7e-13  6.3e-15                0                    0
R20-019 13 36 44.02 -29 51 23.8        33.7   9.0    10.4  18.6    38.8   9.5 5.219 7  2.8 1.3 178.4  19   39.5   7.3  8.6e-15  2.2e-15                0                    0
R20-020 13 36 44.02 -29 52 14.0        30.1   7.7    33.0  17.5    29.5   7.3 5.810 7  2.5 1.5 177.6  20   36.1   5.8  1.5e-15  3.5e-16                0                    0
R20-021 13 36 44.14 -29 50 35.0       177.9  10.4    76.9  26.2   176.0  10.3 5.546 7  2.8 1.2 178.4  21  195.8   7.8  1.3e-15  1.5e-16                0                    0
R20-022 13 36 44.63 -29 45 20.5  Ec    72.1  14.7                 113.1  23.0 4.732 2  4.8 3.4 113.6  22   54.8  12.4 -4.8e-16 -4.0e-17                0                    0
R20-023 13 36 45.23 -29 52 45.2       144.9  10.8    87.8  20.7   138.7  10.0 5.801 7  3.3 1.4   2.9  23  132.5   9.1  1.6e-14  1.5e-15                0                    0
R20-024 13 36 45.81 -29 59 13.5  Ea  3889.8 163.1                3889.8 163.1 4.732 1  3.3 1.4 171.8  24 3610.3  89.1 -2.0e-15 -8.3e-17                0                    1
R20-025 13 36 46.88 -29 52 15.1        17.6   3.1    12.2   8.6    17.4   3.0 5.761 7  4.0 3.0  39.3  25   10.0   2.0  2.0e-15  1.8e-16                0                    0
R20-026 13 36 47.19 -29 54 29.7        17.7   3.9    13.2  19.1    22.3   4.2 6.398 7  4.4 2.8  75.6  26   11.8   2.0  2.5e-15  2.0e-16                0                    0
R20-027 13 36 49.00 -29 51 14.8  Ec    78.5   6.8    44.4  12.8    80.8   7.0 5.417 7  3.0 1.2 178.2  27   75.3   4.8  1.9e-15  2.3e-16                0                    0
R20-028 13 36 49.04 -29 49 27.3  Ec   108.9   9.8    48.7  25.6   108.0   9.7 5.529 7  3.1 1.2 178.4  28  114.9   7.6  7.9e-16  1.0e-16                0                    0
R20-029 13 36 49.21 -29 53 03.1        36.2   7.0    18.8  13.4    34.4   6.4 5.794 7  3.0 1.2   4.4  29   35.0   6.6  7.9e-16  2.1e-16                0                    1
R20-030 13 36 49.35 -29 51 36.3        37.1   6.6    -8.9  10.7    58.2  10.4 4.732 7  3.3 1.4 179.5  30   27.4   4.2  5.7e-15  1.1e-15               11  B12-029           0
R20-031 13 36 49.42 -29 50 59.3        45.1   6.9    22.6  10.6    41.9   5.9 5.956 7  2.5 1.2   2.4  31   43.4   6.7  3.1e-15  8.3e-16                0                    0
R20-032 13 36 49.78 -29 51 19.6        43.3   7.0    28.7  10.9    40.0   5.8 6.103 7  2.8 1.5 180.0  32   39.5   4.3  3.0e-14  4.3e-15                0                    0
R20-033 13 36 49.84 -29 52 11.1        62.6   7.7    38.4  11.2    58.6   6.3 6.240 7  2.9 1.4 173.9  33   58.0   5.8  2.4e-14  3.3e-15                0                    0
R20-034 13 36 50.07 -29 52 43.7       305.6  12.1   211.1  17.5   284.1   9.8 6.274 7  3.2 1.7   5.3  34  231.6   5.9  4.3e-14  2.4e-15           M-1 11   B14-03           0
R20-035 13 36 50.12 -29 53 08.8        60.0   8.0    49.5  14.0    55.7   6.9 5.997 7  3.0 1.3 177.9  35   61.1   5.9  1.9e-15  3.0e-16               11  B12-037           1
R20-036 13 36 50.63 -29 52 40.8        67.1   8.8    42.4  12.9    62.6   7.5 6.105 7  4.6 1.6   4.2  36   46.2   4.8  3.3e-14  3.1e-15               11  B12-042           0
R20-037 13 36 50.72 -29 50 39.9        62.5   7.5    19.7  13.2    62.1   7.5 5.520 7  5.4 2.4  37.9  37   45.2   8.1  3.2e-14  3.3e-15                0                    0
R20-038 13 36 50.84 -29 51 59.4        95.6   8.0    57.8  11.6    88.5   6.9 5.990 7  2.8 1.4 175.9  38   89.8   6.5  2.8e-14  3.6e-15           M-2  0                    0
R20-039 13 36 50.87 -29 52 39.9       174.0   9.3    83.4  13.9   165.1   8.7 5.758 7  3.0 1.4   4.2  39  160.8   5.5  1.9e-14  1.8e-15           M-3 11  B12-045           1
R20-040 13 36 50.95 -29 50 33.0        58.0   8.5    41.6  11.0    53.5   7.1 6.187 7  3.0 1.5 177.4  40   55.2   8.2  5.2e-14  8.6e-15                0                    0
R20-041 13 36 50.98 -29 52 26.0       134.2   8.7    52.8  12.8   126.4   8.0 5.738 7  2.9 1.5 176.1  41  112.4   5.0  1.5e-14  1.3e-15               11  B12-048           1
R20-042 13 36 51.02 -29 52 37.2       104.6   8.5    63.2  13.4    97.9   7.5 5.966 7  3.3 1.4 175.5  42   85.2   6.0  2.8e-14  3.0e-15                0                    0
R20-043 13 36 51.15 -29 50 42.2       358.5  15.1   215.9  24.0   337.6  13.6 5.888 7  7.7 2.6 156.3  43  199.9   8.5  2.9e-13  5.1e-15           M-4 11   B14-07           1
R20-044 13 36 51.20 -29 52 40.8        64.8   8.0    34.9  12.1    61.3   7.3 5.780 7  3.0 1.4   9.6  44   56.3   5.4  2.4e-14  3.0e-15               11  B12-050           0
R20-045 13 36 51.20 -29 50 07.8        31.6   8.3    31.1  12.7    31.2   6.7 6.537 7  4.2 2.2  47.2  45   28.7   5.8  4.9e-14  7.1e-15               11  B12-051           2
R20-046 13 36 51.46 -29 52 18.2        73.7   7.1    45.9  12.0    69.2   6.2 6.051 7  2.8 1.3 177.1  46   68.2   5.0  1.2e-14  1.4e-15                0                    0
R20-047 13 36 51.51 -29 50 29.4        43.8   8.1    21.9  10.0    38.6   6.5 6.052 7  3.1 1.4   8.4  47   39.5   8.4  5.4e-15  1.4e-15                0                    0
R20-048 13 36 51.53 -29 53 00.3       231.8  11.2   187.2  16.4   219.9   9.3 6.254 7  3.5 1.5   2.1  48  194.3   7.1  5.6e-14  3.8e-15           M-6 11   B14-09           0
R20-049 13 36 51.65 -29 50 25.3        52.1   7.6    30.4  10.1    45.7   5.8 6.240 7  2.8 1.2   3.7  49   48.5   6.3  6.3e-15  1.1e-15                0                    1
R20-050 13 36 51.72 -29 43 26.9 Ec?   334.6  80.8                 334.6  80.8 4.732 1  2.4 1.4 177.5  50  358.2  68.8  0.0e+00  0.0e+00                0                    0
R20-051 13 36 51.73 -29 54 09.3        85.9   8.2    38.0  17.3    84.0   8.0 5.605 7  2.9 1.3 179.1  51   85.6   7.1  2.4e-14  3.2e-15                0                    0
R20-052 13 36 51.79 -29 53 01.7       123.3   9.0    71.2  13.1   114.1   7.8 5.921 7  2.9 1.2   1.1  52  121.5   8.9  1.1e-14  1.5e-15                0                    1
R20-053 13 36 51.92 -29 53 14.2        67.6   9.2    54.8  12.8    63.2   7.2 6.386 7  2.6 1.9 174.0  53   59.1   5.0  2.6e-14  2.5e-15                0                    0
R20-054 13 36 51.99 -29 51 22.9        37.1   6.8     3.2   8.8    39.4   7.1 5.385 7  3.0 1.4   4.1  54   29.7   4.1  2.7e-14  4.6e-15                0                    0
R20-055 13 36 52.09 -29 43 44.3  Ec   335.5  82.9                 335.5  82.9 4.732 1  2.8 1.4   1.0  55  351.2  70.6 -1.2e-16 -3.5e-17                0                    0
R20-056 13 36 52.49 -29 51 48.6       319.6  13.7   134.1  20.8   311.9  13.3 5.589 7  7.9 3.5 165.4  56   82.9   8.0  2.3e-13  6.0e-15                0                    2
R20-057 13 36 52.58 -29 51 41.1       262.8  13.2   150.6  16.0   238.0  10.9 6.099 7  7.3 1.8 174.7  57  139.0   8.6  1.9e-13  6.8e-15                0                    3
R20-058 13 36 52.61 -29 53 12.8        40.1   7.2     7.7   9.5    40.7   7.3 5.468 7  2.9 1.5   1.4  58   34.2   6.1  1.5e-14  3.0e-15                0                    0
R20-059 13 36 52.71 -29 51 48.0       184.5  10.0    69.0  12.4   174.7   9.3 5.668 7  4.0 2.0  11.1  59  101.0   9.7  1.1e-13  9.0e-15                0                    2
R20-060 13 36 52.82 -29 52 19.2        28.5   6.7    25.9   8.9    27.8   5.3 6.566 7  2.4 1.4 174.2  60   28.9   4.4  5.9e-15  1.3e-15                0                    0
R20-061 13 36 52.82 -29 52 31.7       127.5   7.9    62.3  10.1   119.6   7.3 5.719 7  2.8 1.3 176.4  61  121.1   4.3  7.0e-15  7.5e-16           M-7  0                    1
R20-062 13 36 52.82 -29 51 10.6       346.9  12.7   262.5  16.6   320.4   9.9 6.384 7  3.5 1.8 163.3  62  213.7   6.3  2.2e-13  1.1e-14           M-8  0                    1
R20-063 13 36 52.84 -29 51 37.1       220.2  11.8    81.9  14.7   209.1  11.0 5.675 7  3.5 1.7 165.1  63  155.6   8.6  4.8e-14  2.7e-15           M-9  0                    1
R20-064 13 36 52.93 -29 51 55.4       758.0  17.8   526.7  23.0   700.4  14.8 6.192 7  8.0 2.5 173.7  64  314.9   8.6  1.5e-13  3.1e-15    M-11=1950B  0                    0
R20-065 13 36 52.94 -29 52 48.9       348.8  17.2   232.0  24.1   321.1  14.2 6.147 7  3.9 3.4   8.6  65  148.6   8.5  2.4e-13  6.2e-15          M-10  0                    1
R20-066 13 36 52.98 -29 52 16.0        54.6   7.9    39.6  10.1    49.9   6.2 6.283 7  3.2 1.3 171.5  66   53.0   4.7  2.6e-15  3.5e-16               11  B12-063           1
R20-067 13 36 53.00 -29 52 28.3        26.3   6.7    16.8   8.4    23.5   5.4 6.103 7  2.6 1.5 163.2  67   24.3   5.0  5.0e-15  1.2e-15                0                    0
R20-068 13 36 53.12 -29 53 06.1       134.8  10.6    87.8  12.5   121.1   8.0 6.398 7  2.8 1.4 175.3  68  127.5   8.0  1.6e-14  1.7e-15                0                    0
R20-069 13 36 53.20 -29 51 33.1      1476.8  27.1  1013.8  30.2  1328.5  20.9 6.391 7  4.6 2.8  13.6  69  827.4   7.0  4.8e-13  8.5e-15          M-12  0                    1
R20-070 13 36 53.28 -29 52 57.5       426.2  15.0   323.0  17.9   391.5  11.2 6.540 7  3.5 1.9   7.3  70  270.9   6.4  1.4e-13  6.3e-15          M-13  0                    0
R20-071 13 36 53.29 -29 50 59.0       362.7  11.2   319.4  15.4   347.0   8.9 6.483 7  3.8 1.4   3.5  71  320.5   5.1  1.5e-14  7.7e-16          M-14  0                    0
R20-072 13 36 53.30 -29 52 42.1        34.2   6.4    22.7   8.7    31.5   5.3 6.110 7  2.4 1.1 177.8  72   33.3   6.7  2.0e-15  7.0e-16               11  B12-066           1
R20-073 13 36 53.37 -29 50 38.3        35.0   5.9    14.9   9.0    33.0   5.5 5.730 7  3.1 1.1 179.9  73   30.4   4.9  1.8e-15  4.5e-16               11  B12-069           0
R20-074 13 36 53.42 -29 51 11.6       120.4   9.5    87.3  12.6   111.4   7.5 6.424 7  3.1 1.5   5.6  74  105.9   6.3  4.6e-14  4.3e-15          M-15  0                    0
R20-075 13 36 53.58 -29 53 13.0        43.9   7.7    18.1   9.8    40.7   6.9 5.793 7  2.9 1.2   0.4  75   37.9   7.3  1.6e-14  5.0e-15                0                    0
R20-076 13 36 53.62 -29 56 01.1        86.5  11.1    53.7  42.3    87.0  11.2 5.466 7  3.0 1.2   2.7  76   96.3   8.5  1.5e-15  2.3e-16               11  B12-312           1
R20-077 13 36 53.65 -29 52 45.6        26.9   5.7    20.9   8.3    25.4   4.8 6.241 7  2.6 1.3   0.6  77   25.0   5.2  1.8e-15  6.3e-16               11  B12-071           0
R20-078 13 36 53.75 -29 53 00.1        34.2   9.0    47.9  10.0    40.1   6.7 7.493 7  2.9 1.4   4.5  78   40.8   6.7  1.4e-14  2.8e-15                0                    0
R20-079 13 36 53.75 -29 48 49.7       115.0  10.5    99.2  22.4   112.9   9.2 6.109 7  3.3 1.6 171.6  79   93.6   8.0  1.0e-13  1.2e-14               11   B14-13           1
R20-080 13 36 53.83 -29 49 00.9        32.7   8.1    31.3  17.1    33.1   6.9 6.375 7  2.3 1.5   1.0  80   37.4   6.7  9.6e-15  2.5e-15                0                    0
R20-081 13 36 53.89 -29 48 48.6       122.5  10.8    53.9  23.0   120.9  10.6 5.544 7  3.3 1.5   1.9  81  110.2   7.7  4.6e-14  5.2e-15               11  B12-073           1
R20-082 13 36 53.99 -29 51 05.4        81.5   7.3    51.6  10.6    75.6   6.3 5.962 7  2.8 1.5 175.4  82   73.1   6.1  4.7e-14  5.7e-15                0                    0
R20-083 13 36 54.14 -29 50 42.8       208.7   8.7   140.9  11.7   191.9   7.2 6.129 7  3.1 1.5   0.8  83  177.5   5.4  1.3e-13  9.7e-15          M-16  0                    0
R20-084 13 36 54.33 -29 50 41.8       132.6   8.8    75.0  11.5   119.9   7.3 6.035 7  3.0 1.7 173.0  84  101.1   5.9  1.1e-13  9.5e-15                0                    0
R20-085 13 36 54.41 -29 50 30.2        50.6   8.7    31.1   9.7    44.4   6.4 6.457 7  3.0 1.3   0.1  85   45.3   6.4  3.8e-14  6.2e-15                0                    0
R20-086 13 36 54.43 -29 53 04.7       427.3  17.5   367.4  20.3   400.7  13.2 6.622 7  4.0 2.7   3.8  86  255.3   9.9  1.2e-13  3.0e-15          M-17  9  B12-081  B12-080  0
R20-087 13 36 54.47 -29 50 25.7        47.5   8.2    12.8   9.4    44.9   7.7 5.655 7  3.4 1.9 178.1  87   33.9   6.6  9.8e-15  1.6e-15               11  B12-079           1
R20-088 13 36 54.52 -29 50 32.7        43.9   7.3    27.4   8.9    39.9   5.7 6.360 7  3.0 1.5 177.6  88   42.2   5.4  2.0e-14  3.4e-15                0                    0
R20-089 13 36 54.72 -29 52 57.1       196.2  12.2   134.8  15.1   178.7   9.8 6.243 7  3.7 2.5 172.3  89  129.4   9.0  5.3e-14  2.7e-15          M-18  9  B12-082  B12-081  1
R20-090 13 36 54.89 -29 53 09.7       480.6  19.7   393.8  24.1   448.1  15.5 6.473 7  5.0 3.7 150.5  90  241.6  12.1  3.6e-13  7.1e-15          M-19  1  B12-080  B12-083  3
R20-091 13 36 54.90 -29 50 17.1        92.0  11.4    71.5  14.9    85.4   9.1 6.322 7  9.8 1.8  10.7  91   65.2   7.6  1.8e-14  1.3e-15               11  B12-084           1
R20-092 13 36 55.03 -29 52 39.6       132.7   8.7    72.5  10.8   118.2   7.0 6.100 7  2.8 1.3 172.2  92  120.7   5.0  5.2e-15  5.3e-16          M-20 11  B12-087           1
R20-093 13 36 55.13 -29 53 09.2       143.8  12.3   110.8  14.3   131.0   9.4 6.478 7  3.6 1.3 172.6  93  129.7  12.4  6.8e-14  5.5e-15               11  B12-089           2
R20-094 13 36 55.23 -29 55 15.3  Ec    74.1   9.3    17.8  20.9    73.4   9.2 5.544 7  2.5 1.2   0.9  94   80.2   7.3  8.0e-16  1.5e-16                0                    0
R20-095 13 36 55.27 -29 50 51.1        45.3   7.3    15.5   8.9    45.1   7.3 5.509 7  2.7 1.2 173.2  95   41.8   5.7  1.3e-14  2.6e-15               11  B12-093           1
R20-096 13 36 55.43 -29 54 15.0        27.1   6.6    -6.3  11.0    29.7   6.9 5.327 7  3.9 1.6 159.9  96   26.6   4.5  1.0e-14  1.9e-15                0                    0
R20-097 13 36 55.49 -29 50 44.2        91.0   9.6    84.8  11.1    85.9   7.2 6.760 7  2.9 1.3 176.6  97   92.3   6.3  2.5e-14  2.9e-15                0                    0
R20-098 13 36 55.54 -29 53 03.1       157.9  12.4    45.3  14.6   151.4  11.8 5.624 7  3.2 2.4 156.2  98   80.0   7.8  1.6e-14  1.2e-15          M-22  9  B12-098  B12-096  1
R20-099 13 36 55.70 -29 52 54.2        45.6   7.6    32.2   9.4    41.6   6.1 6.264 7  3.0 1.7   9.2  99   42.4   6.5  6.1e-15  1.1e-15                0                    0
R20-100 13 36 55.79 -29 49 51.9       740.4  19.2   473.1  28.2   682.6  16.5 5.963 7  5.0 3.0  29.4 100  327.1   7.2  3.1e-13  4.6e-15          M-23  0                    0
R20-101 13 36 55.84 -29 50 45.1       129.2   9.7    88.3  12.0   116.4   7.7 6.252 7  3.0 1.3 177.1 101  122.7   5.1  3.7e-14  3.5e-15                0                    0
R20-102 13 36 56.22 -29 50 35.1       141.4  11.9   119.0  14.8   132.6   9.2 6.557 7  3.9 1.8 158.5 102  109.6   3.8  2.2e-14  1.2e-15                0                    0
R20-103 13 36 56.23 -29 52 55.0       155.5   9.9    82.3  11.4   137.6   8.0 6.109 7  3.3 1.2 172.1 103  141.6   6.3  1.1e-14  9.5e-16          M-24 11  B12-106           1
R20-104 13 36 56.25 -29 47 33.7  Ec    83.2  11.7    -3.8  36.7    89.7  11.8 5.277 6  3.0 1.2   5.1 104   89.6   9.4  3.5e-17  5.7e-18                0                    0
R20-105 13 36 56.37 -29 47 18.4  Ec    90.4  11.4    80.4  30.2    90.4  11.4 5.516 5  3.2 1.4 163.8 105   81.0  11.3  6.0e-17  9.9e-18                0                    0
R20-106 13 36 56.38 -29 48 17.8       289.9  12.9   130.8  32.7   284.2  12.6 5.609 7  3.0 1.2   1.2 106  300.7  11.7  4.0e-15  4.0e-16                0                    1
R20-107 13 36 56.44 -29 49 33.5        50.1   8.2    58.4  13.1    51.4   6.8 6.644 7  3.3 1.6 166.9 107   43.5   6.7  2.7e-14  3.9e-15          M-25 11  B12-108           0
R20-108 13 36 56.48 -29 53 08.8       127.5   9.7    76.4  11.7   113.8   7.7 6.143 7  3.0 1.4 179.0 108  110.6   7.1  1.5e-14  1.5e-15                0                    0
R20-109 13 36 56.61 -29 52 52.8        65.3   8.5    43.5   9.8    56.6   6.3 6.434 7  2.8 1.7 172.7 109   54.2   6.2  6.7e-15  8.8e-16                0                    0
R20-110 13 36 56.87 -29 52 48.7       198.2  12.1   148.5  13.1   178.5   8.6 6.718 7  3.3 1.6 178.4 110  145.8   5.6  5.4e-14  3.5e-15          M-26  0                    0
R20-111 13 36 56.97 -29 50 43.5  Ea  1673.9  25.0   822.4  35.0  1561.5  22.6 5.790 7  6.0 2.3 149.6 111  570.7   6.4  3.5e-14  5.1e-16          M-27  0                    0
R20-112 13 36 57.15 -29 53 33.6        59.1   8.4    12.6   8.8    59.0   8.4 5.503 7  2.7 1.4 178.5 112   46.9   7.0  2.1e-15  4.1e-16               11  B12-112           0
R20-113 13 36 57.37 -29 50 35.2        39.4   7.9    24.5  10.9    36.6   6.6 6.131 7  3.0 1.2 178.2 113   36.0   4.7  6.1e-15  1.2e-15                0                    1
R20-114 13 36 57.38 -29 52 47.1        92.0  10.1    52.1  11.2    80.6   7.8 6.273 7  3.1 1.4   8.7 114   74.7   5.5  2.0e-14  2.1e-15                0                    0
R20-115 13 36 57.39 -29 50 50.3  Ea   253.1  14.3    95.7  19.1   248.8  14.1 5.549 7  5.3 2.1 139.8 115   95.5   6.5  8.8e-15  4.0e-16                0                    0
R20-116 13 36 57.95 -29 47 59.1  Ec    59.6   9.8    49.9  28.8    58.4   9.5 5.645 7  3.1 1.5   1.1 116   58.9  10.0  2.5e-15  4.4e-16                0                    0
R20-117 13 36 57.95 -29 52 42.4        80.4  10.6    53.9  16.5    76.0   9.0 6.144 7  9.3 4.1  37.0 117   20.0   3.9  1.3e-14  4.6e-16                0                    0
R20-118 13 36 58.30 -29 52 00.8        51.0  10.3    38.4  11.0    46.0   8.0 6.451 7  3.2 1.7   6.9 118   40.3   6.2  9.8e-15  1.3e-15                0                    0
R20-119 13 36 58.38 -29 51 04.7  Ea  1133.8  20.2  1141.1  26.4  1137.2  16.2 6.744 7  3.3 1.6 171.9 119 1152.4  10.5  6.8e-15  2.9e-16          M-28  0                    1
R20-120 13 36 58.64 -29 52 36.9        86.0  12.0    27.7  10.3    78.1  10.6 5.749 7  2.7 1.2   0.4 120   74.0   8.5  2.8e-15  5.2e-16                0                    1
R20-121 13 36 58.75 -29 48 05.8       115.1  12.9    54.7  36.4   113.6  12.7 5.581 7  2.9 2.1   3.7 121   75.8  10.3  9.3e-14  5.7e-15                0                    0
R20-122 13 36 58.97 -29 51 26.6        60.2  13.2    56.0  12.7    57.3   9.3 7.033 7  3.0 1.4 167.0 122   57.3   6.7  4.1e-14  6.0e-15                0                    0
R20-123 13 36 58.98 -29 50 25.8        52.6   9.7    43.7  11.4    48.0   7.5 6.386 7  3.5 1.2 169.5 123   49.2   5.0  3.2e-15  4.0e-16                0                    1
R20-124 13 36 59.06 -29 51 16.1  Ea   623.7  25.0   245.8  31.6   602.2  24.0 5.608 7  6.6 1.9 144.2 124  222.6  11.3  2.3e-14  6.0e-16          M-29  0                    0
R20-125 13 36 59.15 -29 54 28.2        62.2   9.9    50.8  11.6    59.4   7.3 6.796 7  3.1 1.4   3.0 125   59.0   7.2  4.5e-14  6.3e-15                0                    1
R20-126 13 36 59.17 -29 51 48.2   W    34.1  10.0    18.8  10.0    29.8   7.5 6.394 7  2.6 1.4 174.1 126   31.6   5.6  3.2e-15  8.7e-16               11   B14-22           1
R20-127 13 36 59.19 -29 52 31.0        93.2  14.0    65.7  16.2    85.6  11.1 6.437 7  7.3 5.4  32.2 127   21.7   4.2  1.3e-14  4.2e-16                0                    0
R20-128 13 36 59.33 -29 55 08.9        37.2   8.2    24.5  14.9    34.7   7.2 6.001 7  2.7 1.4   9.7 128   40.2   7.0  2.0e-15  5.4e-16               11  B12-122           1
R20-129 13 36 59.38 -29 48 36.8       132.3  12.4    91.7  22.6   125.7  11.3 5.853 7  3.2 2.0 168.0 129  102.6   8.2  3.3e-14  2.7e-15                9   B14-23   B14-24  1
R20-130 13 36 59.55 -29 52 03.4       188.5  18.8    71.6  18.3   170.9  16.6 5.812 7  3.9 3.2  45.1 130   91.5  18.5  1.1e-14  1.4e-15               11  B12-124           1
R20-131 13 36 59.59 -29 54 13.6   W    27.5   7.2    -1.2   9.6    43.1  11.2 4.732 7  3.1 1.2   0.8 131   21.5   4.3  6.6e-16  1.9e-16                0                    1
R20-132 13 36 59.66 -29 48 37.2        56.7  10.3    21.5  17.9    54.5   9.9 5.628 7  4.3 1.2   3.0 132   52.0   9.5  3.6e-14  6.1e-15                0                    0
R20-133 13 36 59.82 -29 52 25.6   n   302.8  22.7   264.4  20.4   280.9  15.2 7.114 7  4.6 1.5   2.9 133  215.2  11.6  6.2e-14  3.5e-15                0                    2
R20-134 13 36 59.83 -29 48 43.2        36.6   8.5    -0.9  18.2    39.8   9.0 5.328 7  2.1 1.5   3.1 134   38.7   6.4  2.6e-14  6.6e-15                0                    0
R20-135 13 36 59.96 -29 51 04.4        26.6   8.4    58.0  15.4    42.5   8.3 7.500 7  4.7 4.1  38.4 135   20.6   4.0  6.1e-15  4.0e-16                0                    0
R20-136 13 37 00.05 -29 52 16.4   n  3251.0  56.5  2196.3  61.3  2908.8  44.3 6.328 7  6.5 5.0   9.5 136  818.6  18.8  2.6e-13  2.3e-15          M-31  3   B14-28           7
R20-137 13 37 00.09 -29 48 40.9   W    25.3   9.4    31.1  16.6    25.3   7.6 6.606 7  2.5 1.6   8.5 137   27.2   5.8  6.8e-15  1.9e-15               11  B12-130           0
R20-138 13 37 00.12 -29 52 02.1   n  4812.8  57.0  2748.9  49.0  4049.9  40.9 6.452 7  7.8 4.3 170.6 138 1215.8  34.8  2.1e-13  3.5e-15                9 D10-N-03   B14-27  6
R20-139 13 37 00.20 -29 51 37.2   n  1653.6  44.4  1217.1  40.9  1444.4  31.2 6.678 7  7.6 6.0 173.9 139  310.9  21.7  1.0e-13  9.8e-16                0                    1
R20-140 13 37 00.32 -29 51 51.1   n 49874.2 301.0 36160.9 263.6 43626.4 206.3 6.840 7  8.6 5.5  11.1 140 8133.2  72.5  3.0e-12  1.1e-14               11 D10-N-02          13
R20-141 13 37 00.41 -29 52 00.6   n  9981.5 115.7  7491.5  99.4  8800.3  77.4 6.921 7  6.7 3.6 166.2 141 3508.6  94.5  1.4e-12  4.8e-14                9 D10-N-05 D10-N-06  5
R20-142 13 37 00.42 -29 52 22.6       182.5  17.1    94.6  13.3   148.4  11.9 6.509 7  3.1 1.2   0.6 142  153.7  12.9  1.0e-14  1.4e-15               11   B14-31           1
R20-143 13 37 00.59 -29 54 18.9       147.0  12.0   119.3  14.4   140.0   9.2 6.736 7  3.2 1.5   5.4 143  126.6   7.2  8.1e-14  6.7e-15          M-33  0                    0
R20-144 13 37 00.59 -29 51 56.4   n 20719.4 214.8 16382.6 189.4 18608.8 145.8 6.975 7  9.2 3.0 164.0 144 6233.1 167.9  2.8e-12  7.5e-14                9 D10-N-10 D10-N-11  6
R20-145 13 37 00.68 -29 52 21.5        61.9  11.8    26.9  11.5    58.1  11.0 5.685 7  3.3 1.4 175.5 145   43.8   8.8  1.2e-14  3.1e-15               11  B12-135           0
R20-146 13 37 00.71 -29 52 07.5   n  7904.2  66.9  4774.2  74.8  7064.0  53.8 6.181 7  7.9 5.8  75.9 146 1051.3  37.1  4.6e-13  4.2e-15                9 D10-N-09 D10-N-13  8
R20-147 13 37 00.89 -29 51 43.4   n  1096.5  36.7   593.4  37.2   953.0  28.8 6.161 7  6.8 4.3 153.5 147  283.6  29.2  2.8e-14  7.3e-16               11   B14-36           0
R20-148 13 37 00.91 -29 51 55.9   n 13970.4 122.0  9665.8 100.5 11948.4  81.5 6.859 7  8.9 5.8 163.9 148 2472.9 116.3  7.4e-13  1.8e-14                9 D10-N-15 D10-N-14  6
R20-149 13 37 00.93 -29 52 02.8   n  4168.5  56.9  3060.5  49.6  3648.7  38.2 6.856 7  6.0 3.5   6.5 149 1467.3  73.4  3.6e-13  2.4e-14                0                    1
R20-150 13 37 01.00 -29 50 56.1        37.2   8.6    20.1  10.2    33.7   7.3 5.896 7  2.8 1.5 172.6 150   28.6   5.4  2.6e-15  5.6e-16               11  B12-137           1
R20-151 13 37 01.12 -29 51 52.2   n  4668.0  69.0  3041.5  54.6  3913.9  45.6 6.808 7  5.7 2.9 161.0 151 1722.6  49.9  1.3e-13  3.0e-15                9 D10-N-16 D10-N-14  3
R20-152 13 37 01.14 -29 52 01.9   n  4216.2  44.1  2927.4  34.3  3566.8  28.1 6.954 7  7.5 3.2 174.1 152 1348.3  47.2  3.4e-13  1.6e-14                3 D10-N-17           3
R20-153 13 37 01.31 -30 00 37.0 Ec?   561.6 126.6                 561.6 126.6 4.732 1  2.5 1.5 170.4 153  577.6 104.7  0.0e+00  0.0e+00                0                    0
R20-154 13 37 01.33 -29 51 58.5   n  4252.1  52.1  2728.0  38.0  3486.5  32.5 6.931 7  6.1 2.8 177.7 154 1189.9  31.4  2.8e-13  4.3e-15                9 D10-N-18  B12-321  5
R20-155 13 37 01.40 -29 51 26.6      1152.2  37.4  1077.3  38.7  1118.9  26.8 6.993 7  4.2 2.8   2.7 155  527.2  12.2  5.2e-13  1.2e-14          M-34  0                    2
R20-156 13 37 01.50 -29 50 01.5        52.0   9.9    78.8  19.1    61.4   8.8 6.848 7 15.3 4.5   5.2 156   15.7   2.3  2.2e-14  4.7e-16               11  B12-141           1
R20-157 13 37 01.72 -29 51 13.2        69.8  10.7    28.7  12.2    67.9  10.3 5.569 7  3.3 1.5   6.1 157   43.8   7.7  6.8e-15  1.1e-15               11  B12-143           1
R20-158 13 37 01.98 -29 55 31.6        47.1   4.6    34.4  17.7    49.0   4.6 5.296 7  4.2 3.1   2.6 158   22.3   3.2  9.8e-14  5.6e-15                0                    0
R20-159 13 37 02.23 -29 49 52.7        90.0   9.5    34.6  11.4    84.9   8.9 5.700 7  3.1 1.2   2.4 159   77.1   7.3  4.6e-15  6.2e-16               11  B12-147           1
R20-160 13 37 02.42 -29 51 26.0       250.2  15.4   171.5  12.1   212.7   9.9 6.958 7  3.1 1.3 179.2 160  227.4   8.9  1.1e-14  9.9e-16          M-35 11  B12-150           1
R20-161 13 37 02.51 -29 53 44.6  Ea    52.5   8.5    11.6  10.7    50.0   8.1 5.631 7  3.5 1.4 172.2 161   38.4   4.8  8.1e-16  1.1e-16                0                    1
R20-162 13 37 02.56 -29 49 56.7        78.5  10.4    48.3  10.9    69.9   8.2 6.334 7  3.1 1.4 179.2 162   69.8   6.6  6.0e-15  8.5e-16                0                    0
R20-163 13 37 02.62 -29 49 40.7        68.0   9.9    43.8  13.3    61.5   8.1 6.129 7  3.1 1.4   3.9 163   61.1   6.8  8.0e-14  1.0e-14                0                    0
R20-164 13 37 02.68 -29 49 59.5        62.9  10.5    58.8   8.8    61.0   6.8 7.417 7  2.9 1.4 168.7 164   62.8   6.3  2.2e-14  3.3e-15                0                    0
R20-165 13 37 03.02 -29 49 45.1        84.2  10.5    50.2  13.5    74.3   8.1 6.305 7  3.1 1.3 172.4 165   74.8   7.7  4.7e-14  7.0e-15               11  B12-151           1
R20-166 13 37 03.05 -29 50 41.9        37.0   7.1    44.4  11.4    38.6   5.8 6.702 7  5.2 4.4  75.0 166   12.7   2.8  3.7e-14  1.6e-15                0                    0
R20-167 13 37 03.09 -29 50 51.8        53.3   9.2    31.1   9.4    46.3   7.0 6.264 7  3.1 1.4   3.3 167   46.3   7.9  2.8e-14  6.2e-15                0                    0
R20-168 13 37 03.24 -29 49 40.2        24.4   4.2    13.8   8.7    23.7   4.1 5.611 7  3.8 2.8  71.0 168   17.9   4.0  4.8e-14  6.0e-15                0                    0
R20-169 13 37 03.28 -29 55 36.0        37.1   8.5    35.1  18.7    35.8   7.8 5.867 7  2.6 1.2   4.1 169   40.0   5.9  4.1e-15  1.0e-15                0                    0
R20-170 13 37 03.28 -29 52 26.5        99.2   9.1    83.8  10.9    92.2   7.0 6.493 7  2.8 1.3 175.3 170  101.5   5.8  3.6e-15  3.9e-16          M-36  0                    1
R20-171 13 37 03.44 -29 54 02.3      1033.8  17.7   868.6  24.0   987.1  14.3 6.452 7  3.3 1.4 179.2 171  916.8   8.7  1.5e-13  7.2e-15          M-38 11   B14-45           1
R20-172 13 37 03.58 -29 49 40.9       189.4  11.9   141.0  15.4   171.9   9.2 6.362 7  3.0 1.2 178.1 172  193.3   9.7  1.4e-14  1.5e-15    M-39=1957D 11  B12-324           1
R20-173 13 37 03.66 -29 51 02.2        36.1   8.9    28.7   9.1    32.7   6.5 6.647 7  2.8 1.5 177.2 173   34.0   7.0  3.9e-14  1.0e-14                0                    0
R20-174 13 37 03.91 -29 49 43.0        69.4   9.6    49.4  13.5    64.9   8.0 6.194 7  2.8 1.2 178.2 174   70.3   6.1  8.4e-15  1.3e-15               11  B12-153           0
R20-175 13 37 04.03 -29 53 47.6        92.1   9.3    75.0  11.8    87.6   7.3 6.533 7  2.9 1.2 179.3 175   98.3   6.7  1.9e-15  2.6e-16                0                    0
R20-176 13 37 04.15 -29 53 57.9        47.4   8.7    34.7  12.0    44.2   7.2 6.242 7  3.1 1.4 179.6 176   44.7   7.9  5.3e-15  1.2e-15                0                    0
R20-177 13 37 04.40 -29 49 38.6        63.6   9.1    34.3  13.0    59.9   8.4 5.727 7  2.6 1.4 174.5 177   65.5   5.9  1.8e-14  2.3e-15               11  B12-156           2
R20-178 13 37 04.54 -29 50 58.9       272.1  15.6   107.2  18.8   247.5  13.5 5.846 7  6.3 2.8  11.6 178   84.5   8.3  3.1e-13  1.1e-14                0                    2
R20-179 13 37 04.69 -29 49 23.6        92.1  10.3    33.8  19.9    89.6  10.0 5.617 7  4.0 1.9   8.0 179   55.9   7.8  1.4e-13  9.0e-15                0                    0
R20-180 13 37 04.71 -29 55 34.8        45.8   9.9     6.7  17.4    45.9   9.9 5.496 7  2.6 1.4 179.6 180   51.9   7.7  4.4e-15  8.7e-16               11  B12-160           1
R20-181 13 37 04.86 -29 50 58.6       538.9  17.0   316.4  19.6   479.0  13.3 6.205 7  5.0 3.0  22.1 181  237.0   8.1  3.3e-13  8.5e-15          M-40  0                    2
R20-182 13 37 04.90 -29 49 25.0       133.8  11.1    65.2  20.2   128.0  10.3 5.750 7  4.6 1.7 177.6 182   84.7   8.4  1.7e-13  9.3e-15                0                    0
R20-183 13 37 05.16 -29 53 57.2        26.6   6.4    22.9   8.5    24.5   5.1 6.365 7  2.6 1.2 173.2 183   29.2   5.2  6.5e-15  2.0e-15                0                    0
R20-184 13 37 05.25 -29 55 06.5        25.8   7.8    60.0  16.7    34.0   7.3 7.075 7  3.0 1.3   0.9 184   30.3   6.1  3.6e-15  1.1e-15                0                    0
R20-185 13 37 05.28 -29 49 14.0        39.7   8.8    23.5  14.8    37.3   7.6 6.037 7  2.8 1.5  12.9 185   38.8   6.7  6.1e-15  1.1e-15                0                    0
R20-186 13 37 05.30 -29 48 20.9        61.3  12.1    26.5  27.3    59.5  11.6 5.648 7  7.1 1.9  23.5 186   43.3   8.2  6.5e-14  6.5e-15                0                    0
R20-187 13 37 05.45 -29 49 18.8        43.1   8.0     6.0  14.1    48.6   8.5 5.239 7  2.8 1.3 179.1 187   45.3   6.9  1.5e-14  3.0e-15                0                    0
R20-188 13 37 05.86 -29 50 45.0        47.1   7.1    31.4   9.4    43.1   6.0 6.021 7  2.8 1.3 179.9 188   45.7   6.1  1.2e-14  2.3e-15               11   B14-49           0
R20-189 13 37 05.92 -29 49 47.4        37.2   7.7     9.6  12.1    40.0   8.1 5.362 7  3.3 1.3   0.7 189   37.4   5.8  3.6e-15  6.4e-16                0                    0
R20-190 13 37 05.92 -29 53 43.5        18.9   3.7    19.6   8.3    18.3   3.5 5.689 7  4.4 4.0  12.1 190   10.9   2.5  5.4e-14  4.2e-15                0                    0
R20-191 13 37 06.03 -29 55 15.0        35.5   7.0    21.6  16.6    36.1   7.1 5.440 7  3.0 1.1 176.5 191   38.0   7.0  2.2e-15  6.6e-16               11  B12-169           1
R20-192 13 37 06.41 -29 54 27.2   W    17.2   5.1    16.7   9.2    16.5   4.6 5.956 7  2.4 1.0   0.3 192   18.1   3.9  9.2e-16  4.9e-16               11  B12-172           0
R20-193 13 37 06.64 -29 53 32.8       225.5   8.8   133.0  11.9   208.0   7.6 5.993 7  2.9 1.2 178.3 193  225.4   5.9  6.7e-15  5.8e-16 M-41=B12-174a  9 B12-174a  B12-174  1
R20-194 13 37 06.65 -29 53 15.1        36.8   8.0    25.7  10.7    34.2   6.4 6.305 7  5.0 1.5   4.7 194   27.2   4.4  3.5e-15  4.1e-16                0                    0
R20-195 13 37 06.68 -29 54 52.6        13.8   3.3     9.0  13.1    13.5   3.2 5.671 7  3.5 3.0  82.7 195   10.9   1.8  1.2e-14  1.0e-15                0                    0
R20-196 13 37 06.73 -29 52 54.3        14.0   3.9    21.5   6.7    18.7   3.5 7.264 7  4.5 3.7 108.0 196   10.2   2.0  3.5e-15  2.8e-16                0                    0
R20-197 13 37 06.80 -29 49 23.7       134.9  11.7    77.2  17.8   123.8  10.2 5.911 7  3.3 1.4 179.9 197  122.5   7.8  4.8e-14  4.5e-15               11  B12-175           0
R20-198 13 37 06.96 -29 49 36.2      1906.1  28.9  1407.5  32.6  1737.5  21.9 6.510 7  4.0 1.9  10.6 198 1215.5  11.0  2.7e-13  6.7e-15          M-42  0                    1
R20-199 13 37 07.05 -29 53 16.2        35.8   8.1    38.8  10.2    33.1   6.2 6.454 7  3.2 1.5   4.2 199   37.4   5.9  5.9e-15  1.0e-15                0                    0
R20-200 13 37 07.11 -29 51 28.4       112.3   7.7    64.9  10.4   103.3   6.5 6.080 7  2.9 1.5   0.9 200   89.5   4.4  9.0e-14  8.3e-15                0                    0
R20-201 13 37 07.30 -29 48 45.6  Ec    28.3   6.8    14.7  13.6    27.5   6.5 5.655 7  3.1 1.4 173.9 201   27.3   5.9  1.0e-15  3.1e-16                0                    0
R20-202 13 37 07.33 -29 54 36.5        51.8   8.2    19.4  15.6    48.6   7.5 5.780 7  3.3 1.3 177.7 202   45.5   5.8  2.4e-14  3.9e-15                0                    0
R20-203 13 37 07.45 -29 51 06.7       582.7  20.1   389.8  26.4   533.8  16.1 6.262 7  4.3 4.0 171.0 203  175.8   7.2  3.6e-13  8.3e-15          M-43  0                    1
R20-204 13 37 07.47 -29 51 33.8        76.8   7.0    33.6   9.8    72.1   6.4 5.753 7  3.2 1.3 175.9 204   63.1   5.0  7.9e-15  9.7e-16               11  B12-180           1
R20-205 13 37 07.55 -29 49 18.8        39.3   8.1    -3.1  15.4    44.5   8.5 5.240 7  3.0 1.5  11.3 205   34.0   5.6  3.5e-15  6.6e-16                0                    1
R20-206 13 37 07.68 -29 51 12.7       658.9  17.6   485.3  24.0   611.4  14.2 6.267 7  5.4 2.6 178.6 206  272.8   7.2  2.5e-13  6.3e-15          M-45 11  B12-183           0
R20-207 13 37 07.78 -29 53 14.5       106.1   8.1    64.9  11.9    98.8   7.1 5.953 7  3.1 1.4   2.3 207   91.0   4.8  5.8e-14  5.2e-15          M-46  0                    0
R20-208 13 37 07.84 -29 52 42.1        83.6   7.7    45.1   9.8    76.4   6.8 5.840 7  3.0 1.4 178.0 208   74.5   5.1  7.5e-15  8.7e-16          M-47  0                    0
R20-209 13 37 07.93 -29 51 18.2      1051.7  21.0   781.0  28.4   977.4  17.3 6.223 7  5.4 3.1   2.6 209  351.6   7.3  2.3e-13  3.7e-15          M-48 11  B12-187           0
R20-210 13 37 07.97 -29 49 20.8        43.2   7.9    -5.2  14.5    44.4   8.1 5.419 7  3.0 1.4 166.4 210   39.2   5.5  7.4e-15  1.3e-15               11  B12-186           1
R20-211 13 37 08.10 -29 51 23.9        83.1   8.9    58.6  12.0    77.8   7.4 6.259 7  2.5 1.9  19.3 211   66.1   8.7  2.2e-14  2.6e-15                0                    1
R20-212 13 37 08.13 -29 52 56.4       249.3  12.3   190.4  15.1   230.6   9.9 6.395 7  4.9 2.1  11.8 212  145.2   6.1  1.6e-13  6.8e-15          M-49  0                    1
R20-213 13 37 08.22 -29 51 38.4        66.4   9.2    53.3  10.2    62.0   6.7 6.803 7  3.6 1.3   4.9 213   54.2   5.0  1.5e-14  1.6e-15                0                    0
R20-214 13 37 08.30 -29 52 11.7       413.3  14.1   289.5  23.4   394.5  12.6 5.976 7  4.4 2.5   4.5 214  182.6   6.0  1.8e-13  5.4e-15          M-50 11   B14-56           0
R20-215 13 37 08.40 -29 51 58.0        37.8   6.3    28.7   9.8    34.6   5.1 6.148 7  2.8 1.4   4.9 215   37.3   5.5  1.4e-14  2.7e-15                0                    0
R20-216 13 37 08.49 -29 52 02.6        52.2   7.1    25.5   9.8    47.8   6.2 5.866 7  2.9 1.6   1.4 216   42.7   4.9  2.4e-14  3.3e-15               11  B12-190           1
R20-217 13 37 08.52 -29 52 13.0       202.3   9.0   126.9  15.3   191.5   8.0 5.991 7  3.5 1.5   5.0 217  154.9   5.3  1.1e-13  7.4e-15                3   B14-56           0
R20-218 13 37 08.55 -29 52 46.4        61.9   8.0    47.2   8.6    56.0   5.9 6.569 7  2.8 1.3 178.2 218   62.0   7.9  1.5e-14  2.6e-15                0                    0
R20-219 13 37 08.65 -29 52 29.0        67.0   9.5    34.4  11.1    59.9   7.8 6.099 7  8.4 2.6 170.1 219   38.7   4.1  1.4e-13  8.9e-15                0                    0
R20-220 13 37 08.74 -29 51 31.0       238.4  12.5   170.9  12.6   212.5   9.2 6.578 7  3.2 1.7   0.4 220  175.8   7.7  7.1e-14  4.7e-15          M-51  0                    0
R20-221 13 37 08.76 -29 51 37.6       188.9   9.9   133.8  12.1   170.9   7.7 6.380 7  2.9 1.4   2.4 221  182.9   6.8  1.2e-14  1.0e-15               11  B12-193           1
R20-222 13 37 08.84 -29 50 07.1        21.2   3.2     5.0   6.9    20.8   3.1 5.583 7  3.8 3.0  46.6 222   11.9   2.2  4.3e-14  3.8e-15                0                    0
R20-223 13 37 09.05 -29 52 10.2       100.8   8.0    71.9  10.8    91.5   6.6 6.136 7  3.2 1.5 175.6 223   84.9   4.1  5.5e-14  4.5e-15                0                    0
R20-224 13 37 09.05 -29 51 33.4       103.3   8.7    38.0  11.9    96.0   7.8 5.805 7  2.4 1.2 175.9 224   86.5  11.9  9.8e-15  1.6e-15               11  B12-194           0
R20-225 13 37 09.19 -29 52 20.0        49.6   8.1    12.3  11.8    51.8   8.3 5.404 7  6.3 2.4  30.8 225   29.5   3.7  4.8e-14  3.7e-15                0                    0
R20-226 13 37 09.20 -29 51 26.9        66.1   8.8    47.8  10.3    60.3   6.6 6.540 7  5.0 2.1  32.8 226   56.7   7.2  3.4e-14  4.0e-15                0                    1
R20-227 13 37 09.27 -29 51 33.6       322.6  12.8   158.1  18.6   301.8  11.6 5.808 7  4.1 2.7 157.0 227  197.3   9.1  9.5e-14  3.0e-15          M-52 11  B12-195           1
R20-228 13 37 09.28 -29 51 01.0       162.1  11.4   126.8  16.5   148.5   9.2 6.232 7  4.6 3.0 160.9 228   80.2   7.4  1.8e-13  4.8e-15    M-53=1923A 11   B14-58           0
R20-229 13 37 09.54 -29 52 24.1        24.7   6.3    19.0   8.9    23.1   5.5 6.101 7  3.0 1.4  15.3 229   25.7   4.9  1.2e-14  2.7e-15                0                    0
R20-230 13 37 09.72 -29 54 31.1        34.7   6.7    20.0  16.2    33.7   6.4 5.653 7  4.4 1.5   4.0 230   28.7   5.6  9.1e-15  1.7e-15                0                    0
R20-231 13 37 09.80 -29 50 12.2        79.2   9.7    44.2  18.3    76.3   9.2 5.625 7  5.0 3.0  25.1 231   43.1   5.9  5.7e-14  2.1e-15                0                    0
R20-232 13 37 10.01 -29 49 11.5       225.1  13.9   167.8  30.6   219.1  13.0 5.809 7  5.4 3.0   3.5 232  105.0   7.3  2.7e-13  6.1e-15                0                    0
R20-233 13 37 10.10 -29 51 28.9       265.3  13.2   110.9  17.2   245.3  11.8 5.758 7  4.3 3.1  22.3 233  137.5   6.7  1.3e-13  3.9e-15          M-54  9  B12-197  B12-199  2
R20-234 13 37 10.87 -29 49 55.8        29.0   4.6    19.4  12.2    28.8   4.4 5.808 7  4.5 4.3 121.2 234   11.9   2.3  6.7e-14  3.9e-15                9  B12-200  B12-202  0
R20-235 13 37 11.13 -29 49 35.1        71.6   8.6    51.2  18.0    66.6   7.3 5.948 7  3.4 1.2 174.8 235   73.2   7.2  2.9e-14  3.7e-15                0                    0
R20-236 13 37 11.21 -29 50 38.6        35.5   6.6    14.6  10.6    37.4   6.9 5.391 7  3.3 1.2 179.8 236   33.8   5.0  1.5e-15  3.0e-16                0                    0
R20-237 13 37 11.36 -29 54 39.8        36.3   7.6    36.9  18.7    35.8   7.4 5.575 7  3.5 1.5 171.9 237   39.3   7.7  2.2e-15  4.6e-16                0                    0
R20-238 13 37 11.48 -29 50 13.7        46.5   7.3    10.5  11.6    47.7   7.5 5.431 7  2.8 1.1 176.8 238   45.4   7.2  1.8e-15  4.1e-16               11  B12-207           1
R20-239 13 37 11.49 -29 49 51.7       129.7  13.0   105.9  32.3   126.9  12.1 5.862 7  9.6 3.3  46.2 239   74.5   6.3  2.2e-13  5.4e-15          M-55  0                    1
R20-240 13 37 12.08 -29 51 36.0        31.9   6.0    30.0   8.0    31.1   4.8 6.597 7  2.2 1.4 173.6 240   33.3   5.2  1.1e-15  2.9e-16                0                    0
R20-241 13 37 12.14 -29 51 30.7        38.4   5.8    22.2  10.2    36.6   5.5 5.689 7  2.8 1.4 173.7 241   36.8   4.6  1.6e-14  2.9e-15                0                    0
R20-242 13 37 12.17 -29 51 04.1        51.6   8.1    32.3  13.1    48.2   7.1 5.941 7  3.5 1.8 155.2 242   40.1   5.4  6.7e-14  7.5e-15                0                    0
R20-243 13 37 12.29 -29 52 19.8        52.9   6.7    21.4   9.7    52.4   6.6 5.522 7  2.8 1.2 168.1 243   52.1   6.4  1.8e-15  3.1e-16                0                    0
R20-244 13 37 12.45 -29 51 40.0        32.3   6.1     8.9   8.0    30.1   5.6 5.731 7  2.8 1.1 176.2 244   29.4   5.8  1.0e-15  3.2e-16                0                    1
R20-245 13 37 12.52 -29 51 55.0  Ec    33.7   6.5    18.5   9.6    31.1   5.7 5.905 7  2.8 1.3 177.8 245   33.4   5.5  1.1e-15  2.7e-16                0                    1
R20-246 13 37 13.75 -29 51 42.4        62.2   8.2    38.6  13.2    58.1   7.3 5.850 7  2.9 1.2 175.3 246   62.5   4.9  4.1e-15  6.5e-16                0                    0
R20-247 13 37 14.02 -29 52 54.6        42.0   7.4    10.6  12.5    41.9   7.4 5.508 7  2.8 1.3   2.8 247   43.1   6.2  2.8e-15  5.1e-16               11  B12-214           0
R20-248 13 37 14.54 -29 53 57.6  Ec    28.1   5.2    53.4  19.4    29.9   5.1 5.987 7  9.8 3.6 122.2 248    9.4   1.9  3.5e-15  1.4e-16                0                    0
R20-249 13 37 14.79 -29 50 36.8        43.0   5.4    39.2  16.9    48.7   5.7 5.240 7  4.2 3.7 158.6 249   17.6   2.5  9.2e-14  4.2e-15               11  B12-218           0
R20-250 13 37 15.45 -29 50 58.3        43.8   7.7    32.6  16.9    41.9   7.2 5.737 7  2.9 1.5 175.3 250   42.9   6.3  2.3e-14  3.9e-15                0                    0
R20-251 13 37 15.48 -29 55 01.2 Eb?    14.9   3.4   -11.3  22.4    23.4   5.3 4.732 7  4.0 2.6 121.6 251   12.2   2.5  7.9e-16  9.8e-17                0                    0
R20-252 13 37 15.69 -29 54 07.3  Ec    20.0   3.7   -14.0  16.8    21.5   3.8 5.280 7  4.2 3.4 147.3 252   10.5   2.0  8.9e-16  8.1e-17                0                    0
R20-253 13 37 15.95 -29 50 58.5        68.3   8.9    66.3  19.1    65.4   7.9 5.984 7  2.8 1.3 174.2 253   66.3   8.5  2.5e-14  4.4e-15                0                    0
R20-254 13 37 16.33 -29 51 29.3        23.7   7.6    28.9  17.9    29.6   6.8 6.963 7  3.3 1.3 164.9 254   27.0   5.7  1.2e-15  2.9e-16                0                    0
R20-255 13 37 16.93 -29 53 10.7        37.7   8.8    19.3  22.2    37.2   8.7 5.605 7  2.7 1.5 162.5 255   40.2   6.7  3.2e-14  6.3e-15                0                    0
R20-256 13 37 17.20 -29 51 53.8       102.9  10.0    43.4  22.4   101.9   9.9 5.539 7  2.9 1.3   1.2 256  112.8   7.0  1.0e-14  1.2e-15               11  B12-221           1
R20-257 13 37 17.34 -29 57 04.9  Ec   110.1  22.1                 616.5 123.6 9.768 4  2.3 1.2   5.7 257   93.4  19.1 -8.7e-17 -3.7e-17                0                    0
R20-258 13 37 17.43 -29 51 54.3       354.0  12.1   192.1  29.0   343.3  11.6 5.668 7  3.0 1.2   0.2 258  369.6   9.3  1.9e-14  1.6e-15               11  B12-223           1
R20-259 13 37 17.78 -29 57 47.0  Ec    87.8  21.2                 137.8  33.3 4.732 3  2.8 1.3   9.0 259  123.9  25.2 -2.7e-17 -8.2e-18                0                    0
R20-260 13 37 18.35 -29 51 10.4  Ec   124.6  10.9    73.3  28.9   119.8  10.0 5.840 7  2.9 1.3   0.6 260  123.4   6.0  8.2e-16  9.1e-17                0                    0
R20-261 13 37 19.14 -29 52 15.1  Ec    40.4   8.7     8.2  28.7    40.3   8.7 5.523 7  2.6 1.4 179.6 261   43.9   7.3  5.8e-16  1.5e-16                0                    0
R20-262 13 37 20.67 -29 50 27.5  Ea  1013.9  25.9   217.2  76.2  1091.4  26.4 5.301 6  5.1 1.9 166.8 262  693.8  14.3  2.8e-15  6.4e-17                0                    0
R20-263 13 37 20.78 -29 50 39.7  Ea  2798.6  32.7  1038.8 112.6  2897.1  33.3 5.374 6  5.5 2.2 163.5 263 1459.3  15.2  6.2e-15  6.8e-17                0                    0
R20-264 13 37 23.50 -29 50 13.6  Ec    20.0   4.2                  31.4   6.7 4.732 4  4.0 2.6  84.3 264   14.9   2.9  4.3e-16  4.5e-17                0                    0
R20-265 13 37 24.68 -29 55 26.2  Ec    27.8   6.3                  43.7   9.8 4.732 4  6.5 5.7  21.6 265   13.1   2.4  1.1e-15  4.0e-17                0                    0
R20-266 13 37 29.50 -29 50 29.2  Ea   714.4  35.4                 743.4  32.4 5.252 4  2.9 1.5 177.7 266  725.5  23.1 -3.2e-15 -2.6e-16                0                    1
R20-267 13 37 31.43 -29 52 20.8 Eb?  1651.7  67.3                1663.1  56.5 5.175 4  4.2 1.8  16.0 267 1548.8  27.3  9.9e-16  2.8e-17                0                    1
R20-268 13 37 33.08 -29 51 01.9  Ea   287.3  59.3                 304.0  44.4 5.122 3  2.9 1.5   0.8 268  316.8  43.2 -4.0e-15 -6.9e-16                0                    1
R20-269 13 37 33.94 -29 51 26.8  Ec   108.4  26.4                 170.3  41.4 4.732 3  2.4 1.3   3.5 269  154.6  28.6  3.9e-17  1.2e-17                0                    0
R20-270 13 37 37.19 -29 53 50.1  Ec   357.1  88.8                 357.1  88.8 4.732 1  3.2 1.3 179.0 270  363.4  72.6 -4.7e-16 -1.1e-16                0                    0


==> MRT/datafile_snr_forced.txt <==
Title: A New Radio Catalogue of M83: Supernova Remnants and H II Regions
Authors: Russell, T.D., White R.L., Long K.S., Blair W.P., Soria, R., Winkler P.F.
Table: Forced Photometry of M83 SNR Candidates
================================================================================
Byte-by-byte Description of file: datafile_snr_forced.txt
--------------------------------------------------------------------------------
   Bytes Format Units           Label     Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---             Name      Name of SNR (1)
  10- 11 I2     h               RAh       Hour of Right Ascension (J2000)
  13- 14 I2     min             RAm       Minute of Right Ascension (J2000)
  16- 20 F5.2   s               RAs       Second of Right Ascension (J2000)
  22- 22 A1     ---             DE-       Sign of the Declination (J2000)
  23- 24 I2     deg             DEd       Degree of Declination (J2000)
  26- 27 I2     arcmin          DEm       Arcminute of Declination (J2000)
  29- 32 F4.1   arcsec          DEs       Arcsecond of Declination (J2000)
  34- 37 F4.2   kpc             Rho       Galactocentric distance
  39- 42 F4.1   pc              D         SNR Diameter
  44- 45 A2     ---             Cl        Visual classification (2)
  47- 47 A1     ---             Wrn       n = in confused nuclear region
  49- 54 F6.1   uJy             F55GHz    Integrated flux at frequency 5.5 GHz
  56- 60 F5.1   uJy           e_F55GHz    Error on F55GHz
  62- 67 F6.1   uJy             F9GHz     Integrated flux at frequency 9.2 GHz
  69- 72 F4.1   uJy           e_F9GHz     Error on F9GHz
  74- 79 F6.1   uJy             Fint      Flux at pivot frequency pFreq
  81- 85 F5.1   uJy           e_Fint      Error on Fint
  87- 91 F5.3   GHz             pFreq     Pivot frequency where SNR is maximum
  93- 93 I1     ---             nBands    Number of frequency bands with data (3)
  95- 97 I3     ---             Island    Island number (integer)
  99-105 E7.1   mW/m2           Ha-tot    Integrated H-alpha flux
 107-113 E7.1   mW/m2/arcsec2   Ha-ave    H-alpha surface brightness
 115-116 I2     ---             Rflg      Radio detection flag (4)
 118-124 A7     ---             RadName1  Names of associated radio source(s) (5)
 126-132 A7     ---             RadName2  Names of associated radio source(s) (5)
 134-134 I1     ---             nXray     Number of X-ray matches
--------------------------------------------------------------------------------
Note (1): Name of SNR from Williams et al. (2019ApJ...881...54W).
Note (2): Meaning of visual classification values:
    A:  Object with clear radio counterpart isolated from other sources.
    Af: Object with faint/marginal but well-aligned radio source isolated from
        other sources.
    B:  Object at the appropriate position, in a region that has some emission
        that most likely arises from other sources.
    C:  Object in confused region of radio emission so that one cannot tell if
        object is detected.
    D:  Isolated object but no evidence of a radio counterpart. (Most sources
        classified as A and the majority of sources classified visually as B
        will have been detected at 3-sigma or greater.)
Note (3): Number of frequency bands with data -- 1 to 7 of 4.732, 5.244, 5.756, 6.268, 8.744,
    9.256, 9.768 GHz.  Source in the outer region have fewer bands.
Note (4): The detection flag (Rflg) is a bit flag where the bits mean:
    1 = this source may have a match in the radio catalog;
    2 = unambiguous match: this source matches only one object from radio catalog;
    8 = mutually good match (this source best for the other object, the
        other object is best for the source).
    The most reliable matches will have flag bit 8 set.  All of those will have bit 1 set
    as well, and most of them will also have bit 2 set.  Here are the counts for the flags:
    Value Rflg
    0      200
    1        7
    3       18
    9        3
    11      76
Note (5): Multiple radio matches are listed in order of decreasing island overlap.
--------------------------------------------------------------------------------
  B14-20 13 36 58.90 -29 52 26.3 0.91 13.0  C     28.3  13.5  -17.1 13.1   44.4  21.2 4.732 7   1 1.3e-15 4.8e-16  0                 1
  B14-22 13 36 59.17 -29 51 47.9 0.59  5.8  A     12.2  13.1   23.7 13.1   24.5  10.4 8.623 7   2 2.1e-15 8.5e-16 11 R20-126         1
  B14-28 13 37 00.07 -29 52 08.8 0.39 14.8  C n  174.0  23.3   29.2 25.2  180.2  24.0 5.427 7   3 4.9e-15 1.6e-15  1 R20-146 R20-138 0
  B14-36 13 37 01.07 -29 51 41.6 0.33 10.7  C n  165.2  19.3   98.6 21.4  149.0  16.5 5.941 7   4 1.3e-15 4.7e-16 11 R20-147         0
  D10-17 13 37 04.88 -29 52 18.6 1.36 20.6  C      9.2   7.1   -1.8  9.8    9.3   7.1 5.485 7   5 1.2e-15 3.8e-16  0                 0
  B14-51 13 37 06.99 -29 51 09.6 2.05 10.7  D     -3.0   7.5    5.7 10.9   -4.8  11.8 4.732 7   6 2.6e-15 9.3e-16  0                 0
  B14-54 13 37 08.33 -29 50 56.3 2.53 25.5  D     10.1   7.0   -0.8  9.2   15.8  11.0 4.732 7   7 1.1e-14 2.9e-15  0                 1
  B14-58 13 37 09.31 -29 50 58.5 2.77 20.1  C     37.0   8.4   46.0 11.2   38.1   6.4 6.951 7   8 2.6e-14 7.5e-15 11 R20-228         0
  D10-38 13 37 10.36 -29 51 33.9 2.87 25.0 Af     17.0   8.1  -14.7 12.5   26.7  12.7 4.732 7   9 5.1e-15 1.3e-15  0                 0
  D10-40 13 37 10.84 -29 52 44.5 3.32  8.7 Af     15.6   6.5   14.4 10.9   24.5  10.3 4.732 7  10 1.0e-15 3.7e-16  0                 0
  B14-27 13 37 00.04 -29 52 01.9 0.30  4.0  C n  653.0  29.2  371.4 24.8  546.6  20.7 6.475 7  11 7.8e-15 3.1e-15  3 R20-138         1
D10-N-02 13 37 00.21 -29 51 58.4 0.23 12.1  C n 2055.9  35.8 1369.9 28.6 1733.5  23.6 6.844 7  12 4.6e-14 1.6e-14  9 R20-140 R20-138 0
D10-N-03 13 37 00.22 -29 52 06.2 0.32 11.6  C n  467.6  29.5  202.7 27.0  406.5  23.9 6.029 7  13 1.3e-14 4.9e-15 11 R20-138         2
  B14-29 13 37 00.34 -29 52 05.4 0.28  6.3  C n  818.2  34.4  433.8 31.5  705.5  26.9 6.211 7  14 1.7e-14 6.3e-15  1 R20-138 R20-146 1
D10-N-05 13 37 00.39 -29 51 58.7 0.18 10.3  C n 4337.6  89.9 3499.7 78.8 3927.9  60.2 7.016 7  15 2.5e-13 9.4e-14 11 R20-141         1
D10-N-06 13 37 00.40 -29 52 01.7 0.21 11.6  C n 2777.3  55.3 2030.5 46.2 2418.3  36.2 6.945 7  16 1.4e-13 5.2e-14  3 R20-141         1
  B14-30 13 37 00.41 -29 52 06.2 0.29  7.6  C n  805.8  34.5  444.0 30.5  686.9  26.1 6.303 7  17 1.2e-14 5.2e-15  1 R20-146 R20-141 1
D10-N-08 13 37 00.55 -29 51 58.8 0.14 11.2  C n 3202.3  97.5 2440.8 89.8 2863.6  67.8 6.828 7  18 2.2e-13 7.7e-14  1 R20-144 R20-141 1
D10-N-09 13 37 00.60 -29 52 08.8 0.32 27.7  C n  606.3  34.6  274.8 30.7  518.0  26.9 6.160 7  19 1.4e-14 3.7e-15 11 R20-146         1
D10-N-10 13 37 00.65 -29 51 59.4 0.12  7.6  C n 2702.6  86.0 2107.2 83.3 2445.2  61.6 6.769 7  20 1.8e-13 6.7e-14 11 R20-144         2
D10-N-11 13 37 00.68 -29 51 57.1 0.09  7.6  C n 3577.4 109.2 2650.8 98.7 3168.3  76.2 6.810 7  21 1.8e-13 7.3e-14  3 R20-144         1
D10-N-12 13 37 00.70 -29 51 59.9 0.12 10.3  C n 1800.4  77.6 1395.3 78.0 1634.0  56.5 6.701 7  22 1.1e-13 5.1e-14  3 R20-144         1
D10-N-13 13 37 00.76 -29 52 05.9 0.25 23.2  C n 1325.4  46.0  913.2 48.7 1186.0  35.2 6.438 7  23 4.9e-14 1.3e-14  3 R20-146         2
D10-N-14 13 37 00.93 -29 51 54.1 0.03 16.5  C n 1915.2  80.5 1308.0 64.6 1617.0  52.7 6.940 7  24 3.8e-15 1.1e-14  3 R20-148         0
D10-N-15 13 37 00.94 -29 51 55.9 0.01  8.0  C n 3179.3  67.7 2084.9 53.4 2667.8  44.4 6.845 7  25 6.1e-14 2.4e-14 11 R20-148         1
D10-N-16 13 37 01.11 -29 51 52.0 0.09  8.8  C n 2256.6  47.8 1480.2 36.4 1880.6  30.9 6.875 7  26 1.1e-14 3.8e-15 11 R20-151         1
D10-N-17 13 37 01.17 -29 51 57.3 0.08 13.0  C n 1658.8  44.4 1226.6 33.1 1421.8  27.4 7.167 7  27 7.1e-14 2.5e-14  1 R20-148 R20-154 1
D10-N-18 13 37 01.31 -29 51 57.4 0.12  9.4  C n 1350.7  35.3  884.5 24.2 1093.7  21.0 7.110 7  28 3.1e-14 1.1e-14 11 R20-154         2
  B14-39 13 37 01.61 -29 52 01.9 0.26  8.9  C n  129.1  20.7   38.4 16.5  113.1  17.4 5.841 7  29 3.7e-15 1.4e-15  3 R20-154         1
  B14-03 13 36 50.12 -29 52 43.7 3.39 14.3  C    211.9   7.7  124.8 12.4  198.3   6.8 5.940 7  30 7.7e-15 2.7e-15 11 R20-034         0
  B14-07 13 36 51.19 -29 50 42.3 3.56  5.4  B    237.5   8.0  130.6 11.5  221.6   7.1 5.927 7  31 9.9e-15 3.9e-15 11 R20-043         1
  B14-08 13 36 51.48 -29 52 33.2 2.94 25.0  A     21.8   8.0    9.7 13.1   34.3  12.6 4.732 7  32 3.9e-15 1.0e-15  0                 0
  B14-09 13 36 51.53 -29 53 00.9 3.13 16.1  C    235.3   8.2  164.5 13.4  223.3   7.2 5.994 7  33 1.5e-14 5.0e-15 11 R20-048         0
  B14-10 13 36 51.81 -29 52 01.9 2.78 10.3  D    -19.7   8.6  -27.0 12.6  -24.3   6.8 7.351 7  34 8.4e-16 3.0e-16  0                 0
  B14-13 13 36 53.73 -29 48 51.3 5.02 34.0  C     67.6   9.5   49.9 21.4   66.3   8.3 6.074 7  35 3.7e-14 7.8e-15 11 R20-079         0
  B14-19 13 36 58.64 -29 51 06.5 1.40  4.0  C      3.3  11.5    2.2 15.8    5.2  18.1 4.732 7  36 1.4e-15 5.4e-16  0                 1
  B14-23 13 36 59.32 -29 48 36.5 4.73 14.3  C     83.1   8.9   61.3 18.2   80.1   8.3 5.801 7  37 6.6e-15 2.4e-15 11 R20-129         1
  B14-24 13 36 59.44 -29 48 37.0 4.72 12.5  C     97.1   9.3   37.3 19.4   95.2   9.1 5.577 7  38 8.2e-15 3.0e-15  3 R20-129         1
  B14-25 13 36 59.79 -29 48 37.9 4.68 10.7  C     52.4  10.2   30.6 20.7   57.6  10.8 5.286 7  39 1.4e-14 5.0e-15  0                 0
  B14-31 13 37 00.41 -29 52 22.6 0.64 14.3  B    195.5  18.0  132.5 15.3  166.8  12.1 6.783 7  40 4.3e-15 1.4e-15 11 R20-142         1
  B14-32 13 37 00.55 -29 52 06.5 0.28  5.4  C n  908.3  37.2  583.6 33.5  780.8  26.6 6.577 7  41 1.8e-14 7.2e-15  3 R20-146         1
  B14-34 13 37 00.88 -29 52 08.4 0.30  4.5  C n 1101.4  25.8  810.2 28.4  999.0  19.9 6.458 7  42 1.1e-14 4.4e-15  3 R20-146         0
D10-N-14 13 37 00.94 -29 51 54.6 0.02  9.4  C n 2762.3  79.5 1817.0 61.0 2300.8  51.5 6.915 7  43 2.3e-14 1.6e-14  3 R20-148         1
D10-N-14 13 37 00.97 -29 51 53.6 0.04 10.3  C n 1912.6  68.0 1253.7 50.9 1587.9  43.8 6.925 7  44 2.0e-14 9.9e-15  1 R20-148 R20-151 0
  B14-37 13 37 01.99 -29 51 51.4 0.32 13.4  D    -34.0  14.8   -4.9 19.5  -31.3  12.2 6.211 7  45 1.7e-15 6.1e-16  0                 0
  B14-42 13 37 02.89 -29 48 39.1 4.59 25.5  D      2.7   9.4   17.4 20.0    4.7   9.1 7.747 7  46 1.2e-14 3.0e-15  0                 0
  B14-44 13 37 03.14 -29 54 16.9 3.44 18.3  D     -1.7   2.6  -13.7 14.1   -9.8  14.7 9.768 7  47 5.6e-15 1.7e-15  0                 0
  B14-45 13 37 03.40 -29 54 02.5 3.13 21.5  C    851.3   9.9  680.5 16.0  818.3   8.6 6.156 7  48 4.2e-14 1.2e-14 11 R20-171         1
  B14-47 13 37 05.02 -29 55 21.7 5.10 13.9  D      7.5   8.0    0.6 21.1   11.7  12.6 4.732 7  49 8.5e-16 2.9e-16  0                 0
  B14-49 13 37 05.88 -29 50 45.5 2.12 12.6  C     46.9   7.2   14.3 11.0   73.7  11.4 4.732 7  50 8.5e-15 2.6e-15 11 R20-188         0
  B14-50 13 37 06.23 -29 55 05.1 4.86  7.6  B     24.7   8.8   17.0 18.2   23.8   8.2 5.796 7  51 3.4e-15 1.3e-15  0                 0
  B14-55 13 37 08.40 -29 52 47.7 2.67 15.5  D    -15.8   8.1    4.7 10.2  -16.9   8.5 5.380 7  52 1.1e-14 3.4e-15  0                 0
  B14-56 13 37 08.42 -29 52 10.2 2.33 17.9  C     94.2   7.0   65.8 10.9   89.7   6.0 6.215 7  53 1.7e-14 5.3e-15  9 R20-214 R20-217 0
  B14-60 13 37 13.07 -29 51 38.5 3.68 18.8  C     25.0   7.9   28.8 11.4   23.4   6.4 6.291 7  54 1.6e-14 5.1e-15  0                 0
  B14-61 13 37 13.33 -29 51 35.9 3.76 25.5  C     10.6   9.2   21.1 11.9   16.5   7.5 7.895 7  55 6.9e-15 1.9e-15  0                 0
D10-1-01 13 37 04.12 -29 51 03.8 1.48  7.6  D     -5.2   2.2  -26.3 10.8  -29.1  12.2 9.768 7  56 3.8e-15 1.4e-15  0                 0
D10-1-02 13 37 06.97 -29 50 57.1 2.19 13.4  D     -6.1   8.3  -19.0 11.5  -13.4   7.6 8.320 7  57 3.7e-15 1.3e-15  0                 0
 B12-001 13 36 39.99 -29 51 35.1 6.45 33.5 Af     13.1   7.9   84.1 38.0   73.5  44.1 9.768 6  58 7.3e-16 1.6e-16  0                 0
 B12-002 13 36 40.35 -29 51 06.5 6.49 10.7  D     11.8   8.9  -19.4 34.2   18.5  14.0 4.732 6  59 4.2e-16 1.5e-16  0                 0
 B12-003 13 36 40.90 -29 51 17.7 6.26 12.5  A    104.4  10.5  103.1 41.3  106.1  10.6 5.404 7  60 1.1e-15 3.8e-16 11 R20-008         1
 B12-004 13 36 41.50 -29 52 15.9 5.90 20.1  D     -3.1   4.8  -36.1 30.2  -17.2  26.8 9.768 7  61 8.8e-16 2.6e-16  0                 0
 B12-005 13 36 41.58 -29 49 56.3 6.76 13.9  D      4.2   8.8   -0.8 51.4    6.5  13.9 4.732 6  62 3.0e-16 1.0e-16  0                 0
 B12-006 13 36 42.33 -29 52 17.4 5.65 23.7 Af     18.6  11.0   -8.1 29.8   18.5  11.0 5.508 7  63 1.3e-15 3.7e-16  0                 0
 B12-007 13 36 42.72 -29 52 35.0 5.55 11.6  A     31.8  10.4   45.4 27.4   31.8   9.7 5.926 7  64 1.5e-15 5.0e-16 11 R20-015         0
 B12-008 13 36 43.70 -29 50 45.9 5.64 21.0  D     -3.7   4.1  -27.0 28.7  -21.0  23.0 9.768 7  65 7.7e-16 2.2e-16  0                 0
 B12-009 13 36 43.82 -29 52 11.2 5.20 28.2  D    -14.7  10.2  -41.9 24.9  -24.8  10.9 7.418 7  66 2.0e-15 4.7e-16  0                 0
 B12-010 13 36 44.64 -29 50 33.9 5.49 38.0  C     -2.2   4.6  -15.5 27.7  -12.6  25.9 9.768 7  67 2.1e-15 4.0e-16  0                 0
 B12-011 13 36 45.31 -29 53 07.8 4.91 33.5  C     14.1   8.2   22.7 24.4   15.8   8.4 5.239 7  68 1.4e-15 3.0e-16  0                 0
 B12-012 13 36 45.66 -29 52 21.3 4.64 80.9  C     12.0  13.1    1.7 25.8   13.0  13.7 5.301 7  69 9.8e-15 7.4e-16  0                 0
 B12-013 13 36 45.93 -29 53 34.4 4.94 26.8  D     -7.4   9.9   20.6 23.5   -7.9  10.3 5.377 7  70 1.8e-15 4.9e-16  0                 0
 B12-014 13 36 46.42 -29 53 42.3 4.89 38.9  D     -4.0   3.7  -39.8 23.1  -22.5  20.9 9.768 7  71 2.2e-15 4.2e-16  0                 0
 B12-015 13 36 46.94 -29 46 41.7 8.83 68.8  D      3.8  28.8               21.4 161.4 9.768 4  72 1.8e-15 1.7e-16  0                 0
 B12-016 13 36 47.13 -29 55 31.5 6.29 81.8  D    -14.3  15.8  -62.7 63.6  -22.4  24.8 4.732 6  73 3.5e-15 2.5e-16  0                 0
 B12-017 13 36 47.18 -29 53 51.4 4.79 28.6  D      2.2   8.0    3.1 21.4    3.5  12.5 4.732 7  74 1.4e-15 3.2e-16  0                 0
 B12-018 13 36 47.22 -29 53 36.9 4.62 38.0 Af     14.8   9.0   21.9 20.4   15.3   8.0 6.328 7  75 2.1e-15 4.2e-16  0                 0
 B12-019 13 36 47.30 -29 49 03.8 6.04 14.8  C     17.3  10.1  -12.2 35.7   17.3   9.7 5.839 7  76 2.4e-15 7.3e-16  0                 0
 B12-020 13 36 47.83 -29 51 18.1 4.17 33.1 Af      9.9   8.1    8.5 17.4   10.0   7.5 6.100 7  77 3.2e-15 6.7e-16  0                 0
 B12-021 13 36 47.93 -29 51 46.0 3.99 48.7  C     24.5   9.0   -3.7 17.7   23.3   8.1 5.830 7  78 7.2e-15 1.1e-15  0                 0
 B12-022 13 36 48.11 -29 51 33.9 3.99 33.5  D      3.4   2.8   19.1 15.3   19.0  15.8 9.768 7  79 2.9e-15 6.2e-16  0                 0
 B12-023 13 36 48.30 -29 52 44.7 3.92 20.1  D     -0.7   2.6   -9.8 13.5   -4.1  14.4 9.768 7  80 4.4e-15 1.3e-15  0                 1
 B12-024 13 36 48.45 -29 51 42.2 3.85 42.9  D     -6.4   9.3   -3.2 16.1   -6.4   7.8 6.391 7  81 1.3e-15 2.3e-16  0                 0
 B12-025 13 36 48.59 -29 52 05.3 3.75 51.9  C     -5.8   3.0  -33.6 15.3  -32.3  16.8 9.768 7  82 3.7e-15 5.1e-16  0                 0
 B12-026 13 36 48.99 -29 52 54.1 3.78  4.9  D    -10.4   7.0    2.4 11.9  -16.3  10.9 4.732 7  83 5.3e-16 2.1e-16  0                 0
 B12-027 13 36 49.12 -29 52 24.9 3.61 26.4  A     26.4   8.6   17.3 11.5   24.4   7.3 6.054 7  84 3.2e-15 8.0e-16  0                 0
 B12-028 13 36 49.37 -29 53 19.9 3.89 39.3  D      6.6   7.9   -2.4 13.8   10.3  12.4 4.732 7  85 3.7e-15 6.9e-16  0                 0
 B12-029 13 36 49.54 -29 51 37.1 3.54 96.6  D     17.6  12.1  -22.7 21.0   27.6  19.0 4.732 7  86 1.8e-14 1.0e-15 11 R20-030         0
 B12-030 13 36 49.60 -29 53 05.7 3.69 78.7  C     24.3  11.5   18.8 21.1   26.1  12.1 5.336 7  87 4.2e-15 3.3e-16  0                 0
 B12-031 13 36 49.62 -29 53 13.7 3.76 36.2  D     -0.9   2.7   -7.2 15.5   -5.3  14.9 9.768 7  88 1.7e-15 3.3e-16  0                 0
  B12-32 13 36 49.63 -29 50 34.4 4.09 23.2  C      7.5   7.9    7.5 13.7    8.2   6.7 6.642 7  89 1.5e-15 4.1e-16  0                 0
 B12-033 13 36 49.68 -29 54 04.2 4.36 22.8  C      4.5   8.0   -1.8 16.4    4.3   7.2 6.051 7  90 2.1e-15 6.0e-16  0                 0
 B12-034 13 36 49.72 -29 50 57.1 3.80 46.5  D     -9.3   9.1   13.0 14.4  -14.5  14.2 4.732 7  91 3.4e-15 5.6e-16  0                 0
 B12-035 13 36 49.81 -29 53 08.3 3.66 31.3  D      5.6   8.3    0.4 14.8    5.3   7.2 6.015 7  92 1.4e-15 3.1e-16  0                 0
 B12-036 13 36 49.81 -29 52 16.9 3.39  3.6  D     -3.0   2.6  -12.2 13.7  -16.7  14.4 9.768 7  93 2.8e-15 1.1e-15  0                 1
 B12-037 13 36 50.12 -29 53 08.7 3.58  8.0  A     61.3   7.9   50.1 13.8   58.8   6.8 6.194 7  94 8.2e-16 3.1e-16 11 R20-035         1
 B12-038 13 36 50.23 -29 51 24.3 3.41 18.7  C      9.8   6.5    2.2 11.6   15.3  10.2 4.732 7  95 1.3e-15 3.6e-16  0                 0
 B12-039 13 36 50.28 -29 52 47.5 3.37 22.8  B     20.4   8.1   43.4 13.2   33.6   7.4 7.762 7  96 7.4e-15 2.0e-15  0                 0
 B12-040 13 36 50.50 -29 51 49.8 3.20 23.2  A     15.8   6.4   17.1 13.2   24.8  10.1 4.732 7  97 2.1e-15 5.7e-16  0                 0
 B12-041 13 36 50.55 -29 53 03.9 3.42  6.7  B     26.9   8.8    4.7 13.7   26.5   8.7 5.541 7  98 2.7e-15 1.0e-15  0                 1
 B12-042 13 36 50.69 -29 52 41.5 3.21 24.1  C     63.0   8.1   30.0 13.3   64.8   8.3 5.420 7  99 1.3e-14 3.8e-15 11 R20-036         0
 B12-043 13 36 50.76 -29 53 10.6 3.43 27.3  D     -1.6   2.6  -12.7 13.4   -8.9  14.5 9.768 7 100 2.9e-15 6.7e-16  0                 0
 B12-044 13 36 50.81 -29 50 18.8 3.99 32.2  A     15.6   9.1    6.6 15.4   15.9   7.4 6.659 7 101 5.3e-15 1.2e-15  0                 0
 B12-045 13 36 50.85 -29 52 39.6 3.16 10.3  C    191.8   7.9   83.6 13.1  186.5   7.7 5.630 7 102 5.2e-15 1.9e-15 11 R20-039         1
 B12-046 13 36 50.92 -29 52 03.8 3.05 18.8  D    -12.2   7.9   -0.5 15.2  -19.2  12.3 4.732 7 103 5.6e-15 1.4e-15  0                 0
 B12-047 13 36 50.92 -29 52 58.7 3.28 17.0  D     11.5   8.0  -15.9 12.8   18.0  12.6 4.732 7 104 5.2e-15 1.7e-15  0                 1
 B12-048 13 36 50.99 -29 52 25.9 3.05 48.2  A    130.5   9.3   33.4 15.5  133.6   9.5 5.437 7 105 1.1e-14 1.4e-15 11 R20-041         1
 B12-049 13 36 51.02 -29 53 01.4 3.27  4.9  C     13.9   8.3    4.3 13.5   13.4   7.9 5.649 7 106 5.1e-15 1.9e-15  0                 0
 B12-050 13 36 51.23 -29 52 40.7 3.05 25.5  B     55.8   8.0   35.1 13.0   54.0   7.7 5.627 7 107 1.4e-14 3.8e-15 11 R20-044         0
 B12-051 13 36 51.32 -29 50 07.1 4.05 18.8  C     35.7   7.5   14.8 13.5   37.9   7.8 5.358 7 108 1.1e-14 3.7e-15 11 R20-045         0
 B12-052 13 36 51.43 -29 49 28.2 4.71 45.6  D     -2.6   9.6   18.8 19.5   -4.4   9.7 7.633 7 109 9.6e-16 1.5e-16  0                 0
 B12-053 13 36 51.59 -29 52 50.1 3.02 19.7  C      7.8   8.9   12.0 12.6    9.4   7.5 7.190 7 110 4.0e-15 1.2e-15  0                 0
 B12-054 13 36 51.70 -29 52 27.6 2.85 28.6  D      6.3   8.3   -5.9 11.4    6.8   8.9 5.335 7 111 7.2e-15 1.7e-15  0                 1
  B12-55 13 36 51.98 -29 54 52.4 4.76 28.6  D     -6.1   9.5    0.1 22.4   -6.2   8.7 6.153 7 112 1.9e-15 4.5e-16  0                 0
 B12-056 13 36 52.34 -29 50 33.2 3.39 16.5  D     -0.1   2.4   -4.7 12.3   -0.4  13.2 9.768 7 113 9.1e-16 3.0e-16  0                 0
 B12-057 13 36 52.40 -29 50 43.9 3.22 31.7  D     -3.1   2.3  -19.0 11.7  -17.4  12.8 9.768 7 114 1.6e-15 3.5e-16  0                 1
 B12-058 13 36 52.38 -29 52 05.2 2.60 11.2  B     16.1   7.7   24.9 11.2   20.5   6.5 7.311 7 115 1.8e-15 6.4e-16  0                 0
 B12-059 13 36 52.51 -29 49 32.6 4.40 42.5  C     13.6   7.4    6.0 16.6   21.4  11.6 4.732 7 116 2.1e-15 3.6e-16  0                 0
 B12-060 13 36 52.64 -29 52 41.5 2.66 36.7  D    -10.0   9.6  -11.9 12.4  -15.2   8.0 7.850 7 117 1.0e-14 2.0e-15  0                 1
 B12-061 13 36 52.78 -29 51 28.5 2.62 23.2  B     16.2   9.1   11.3 12.1   15.1   7.4 6.331 7 118 6.3e-15 1.7e-15  0                 0
 B12-062 13 36 52.98 -29 50 23.9 3.38 21.9  B     14.9   8.1   43.1 12.7   34.9   8.5 8.247 7 119 9.8e-16 2.8e-16  0                 0
 B12-063 13 36 53.08 -29 52 16.4 2.40 84.0  B     46.7  13.0   51.8 16.8   46.2  10.1 6.693 7 120 5.8e-15 4.0e-16 11 R20-066         1
 B12-064 13 36 53.18 -29 52 29.3 2.43 20.1  D      3.4   8.6    2.3 10.7    3.9   6.5 7.328 7 121 2.2e-15 6.9e-16  0                 0
 B12-065 13 36 53.23 -29 53 25.3 3.01  6.7  D      4.0   7.8   12.3 12.9    9.2   8.5 8.207 7 122 3.8e-15 1.3e-15  0                 1
 B12-066 13 36 53.30 -29 52 42.5 2.49 11.2  A     24.5   8.1   33.9 12.1   28.5   6.7 7.093 7 123 2.0e-15 7.4e-16 11 R20-072         1
 B12-067 13 36 53.29 -29 52 48.2 2.54 10.7  C     50.0   7.9    2.2 12.4   54.2   8.3 5.334 7 124 3.3e-15 1.2e-15  0                 1
 B12-068 13 36 53.32 -29 55 51.4 5.80 29.1  C      1.9  11.1    5.4 40.7    3.0  17.4 4.732 7 125 2.3e-15 5.4e-16  0                 0
 B12-069 13 36 53.37 -29 50 38.4 3.06 12.5  A     32.9   6.7  -15.0 11.8   51.6  10.5 4.732 7 126 1.3e-15 4.5e-16 11 R20-073         0
 B12-070 13 36 53.51 -29 52 38.2 2.39 35.8  D    -27.3   7.7  -20.2 11.9  -25.6   6.7 5.985 7 127 1.8e-15 3.7e-16  0                 0
 B12-071 13 36 53.63 -29 52 45.9 2.43 22.8  A     21.8   8.2   10.6 12.5   20.4   7.2 5.933 7 128 2.3e-15 6.5e-16 11 R20-077         0
 B12-072 13 36 53.77 -29 54 40.9 4.27 26.4 Af     19.1   7.7    7.9 15.5   18.5   7.3 5.674 7 129 7.7e-16 2.0e-16  0                 0
 B12-073 13 36 53.89 -29 48 48.2 5.06 11.6  C    128.1   9.2   55.1 20.9  129.3   9.2 5.469 7 130 1.5e-14 4.9e-15 11 R20-081         1
 B12-074 13 36 54.16 -29 52 09.3 2.07 16.1  C     44.5   6.4   11.0 10.7   43.9   6.3 5.553 7 131 1.2e-15 4.0e-16  0                 1
 B12-075 13 36 54.24 -29 50 28.2 3.02  8.5  B     30.9   8.4   18.2 11.2   29.0   7.7 5.749 7 132 7.4e-15 2.7e-15  0                 1
 B12-076 13 36 54.34 -29 50 17.6 3.19 39.8  D     -1.7   8.8   12.5 13.3   -1.6   8.1 5.705 7 133 2.1e-15 3.9e-16  0                 0
 B12-077 13 36 54.45 -29 56 00.4 5.90 16.5  D     -1.8   5.9  -20.0 44.2  -10.4  33.2 9.768 7 134 2.3e-15 7.9e-16  0                 0
 B12-078 13 36 54.47 -29 50 53.0 2.56 19.7  C      6.7   7.5   24.9  9.7   21.2   7.6 8.725 7 135 5.2e-15 1.5e-15  0                 0
 B12-079 13 36 54.49 -29 50 26.3 3.00 37.5  B     55.6   9.7   18.4 13.3   51.0   8.3 5.962 7 136 9.8e-15 1.8e-15 11 R20-087         1
 B12-080 13 36 54.63 -29 53 04.9 2.41 13.9  C     -3.2   2.7  -18.3 13.3  -18.2  14.9 9.768 7 137 1.0e-14 3.4e-15  1 R20-086 R20-090 0
 B12-081 13 36 54.63 -29 53 01.2 2.35 26.6  C     32.9  10.9   15.0 15.1   51.7  17.2 4.732 7 138 9.0e-15 1.9e-15  9 R20-086 R20-089 0
 B12-082 13 36 54.79 -29 52 59.4 2.29 23.2  C     84.6   9.9   46.6 14.1   78.6   8.8 5.864 7 139 1.1e-14 3.1e-15 11 R20-089         1
 B12-083 13 36 54.83 -29 53 04.7 2.36 14.3  C     15.9  11.4  -15.6 13.8   25.0  17.9 4.732 7 140 1.0e-14 3.6e-15  3 R20-090         0
 B12-084 13 36 54.87 -29 50 18.6 3.06 23.7  B     81.0   9.0   76.3 13.8   78.3   7.5 6.305 7 141 4.7e-15 1.3e-15 11 R20-091         1
 B12-085 13 36 54.84 -29 49 53.6 3.55 27.3  D     -0.5   2.8   -6.7 15.1   -3.0  15.4 9.768 7 142 2.6e-15 6.5e-16  0                 0
 B12-086 13 36 54.94 -29 47 45.9 6.29 55.0  C      8.2  11.6    1.8 61.8   12.9  18.1 4.732 7 143 1.7e-15 2.2e-16  0                 0
 B12-087 13 36 55.03 -29 52 39.6 2.00 13.0  A    146.8   8.2   67.8 10.6  132.7   7.0 5.894 7 144 2.0e-15 6.9e-16 11 R20-092         1
 B12-088 13 36 55.03 -29 51 24.9 2.00 36.2  C      5.1   7.6    0.2 10.8    8.1  11.9 4.732 7 145 1.5e-15 3.0e-16  0                 0
 B12-089 13 36 55.06 -29 53 04.5 2.30  9.8  B     40.0  11.7   59.9 13.4   51.2   9.0 7.638 7 146 7.6e-15 2.7e-15 11 R20-093         1
 B12-090 13 36 55.13 -29 50 40.3 2.61 16.1  B     42.2   7.6   19.5 12.0   40.0   7.0 5.785 7 147 3.1e-15 1.1e-15  0                 1
 B12-091 13 36 55.22 -29 53 05.0 2.28 23.7  B     10.3  11.2    8.0 14.7   10.0  10.9 5.555 7 148 5.3e-15 1.5e-15  0                 0
 B12-092 13 36 55.31 -29 50 37.2 2.62 21.9 Af      5.0   9.0   20.0 12.1   13.9   8.8 8.687 7 149 3.4e-15 9.5e-16  0                 0
 B12-093 13 36 55.35 -29 50 53.7 2.33 13.0  B     25.6   8.6   31.1 10.1   29.5   6.4 7.410 7 150 2.2e-15 7.8e-16 11 R20-095         1
 B12-094 13 36 55.32 -29 49 56.7 3.40 37.5 Af      7.6   2.7   39.5 14.3   42.4  15.4 9.768 7 151 9.0e-15 1.7e-15  0                 0
  B12-95 13 36 55.41 -29 48 39.2 5.04 28.6  C     18.9   9.4   25.7 25.4   35.0  10.6 7.559 7 152 1.6e-15 3.9e-16  0                 1
 B12-096 13 36 55.47 -29 53 03.5 2.20 19.7  C    104.9  10.0   30.3 13.9  101.8   9.7 5.594 7 153 3.7e-15 1.2e-15  3 R20-098         1
 B12-097 13 36 55.48 -29 52 43.7 1.93 11.6  B      5.0   8.2   16.8  9.8   15.4   8.1 8.797 7 154 1.5e-15 5.5e-16  0                 0
 B12-098 13 36 55.62 -29 53 03.6 2.17 17.9  C     96.7  10.0   24.5 13.6   97.9  10.1 5.466 7 155 5.0e-15 1.4e-15 11 R20-098         1
 B12-099 13 36 55.62 -29 47 37.4 6.40 59.0  D     -1.1   9.7  -22.0 52.5   -5.9  54.5 9.768 6 156 2.1e-15 2.4e-16  0                 0
 B12-100 13 36 55.69 -29 49 25.1 4.00 58.6 Af     10.9   8.8   11.3 18.1   17.2  13.9 4.732 7 157 4.1e-15 4.8e-16  0                 0
 B12-101 13 36 55.80 -29 51 19.7 1.85 37.1  C     39.4   9.4   14.4 10.8   39.9   9.6 5.471 7 158 1.9e-15 3.6e-16  0                 0
 B12-102 13 36 55.83 -29 53 09.2 2.22 44.7  D     -1.4  10.0   -5.2 15.0   -2.2  15.8 4.732 7 159 4.8e-15 8.5e-16  0                 0
 B12-103 13 36 55.91 -29 53 10.9 2.23 16.6  C      1.8   2.7    7.2 13.9   10.0  15.2 9.768 7 160 2.7e-15 7.2e-16  0                 0
 B12-104 13 36 56.06 -29 56 05.7 5.92 37.1  D      8.5  11.8  -16.2 43.5    8.5  11.3 5.796 7 161 6.4e-16 1.3e-16  0                 0
 B12-105 13 36 56.11 -29 49 35.0 3.73 37.5  C     10.7   7.9    2.8 15.4   10.6   7.8 5.556 7 162 7.0e-15 1.3e-15  0                 0
 B12-106 13 36 56.23 -29 52 55.2 1.91  6.3  B    186.8   8.8   88.3 11.6  175.0   8.1 5.755 7 163 1.9e-15 6.9e-16 11 R20-103         1
 B12-107 13 36 56.27 -29 53 13.4 2.21 31.7  B     19.8   8.6   -2.8 13.7   20.4   8.8 5.413 7 164 1.7e-15 3.8e-16  0                 0
 B12-108 13 36 56.36 -29 49 32.3 3.75 44.3  C     32.7   8.6   24.8 16.5   31.4   8.0 5.854 7 165 1.8e-14 3.0e-15 11 R20-107         0
 B12-109 13 36 56.81 -29 49 49.7 3.31 11.2  D     -2.4   2.5  -16.4 13.2  -13.2  14.0 9.768 7 166 2.4e-15 8.4e-16  0                 1
 B12-110 13 36 56.82 -29 49 24.8 3.85 63.9 Af     11.8  10.1   33.4 21.5   19.8  10.4 7.522 7 167 4.4e-15 4.4e-16  0                 0
 B12-111 13 36 56.92 -29 54 10.6 3.29 22.3  D      2.1   2.7    7.9 13.9   11.7  14.9 9.768 7 168 8.3e-16 2.5e-16  0                 0
 B12-112 13 36 57.16 -29 53 33.7 2.48 32.0  B     73.2   9.5   12.8 11.2   77.4   9.9 5.388 7 169 2.0e-15 4.1e-16 11 R20-112         0
 B12-113 13 36 57.83 -29 48 05.8 5.55 20.6 Af     22.8   8.6  -37.3 28.9   35.8  13.5 4.732 7 170 3.7e-15 1.1e-15  0                 0
 B12-114 13 36 57.97 -29 48 12.7 5.38 23.2  D     -0.8   4.0  -16.3 24.8   -4.3  22.6 9.768 7 171 3.0e-15 8.4e-16  0                 0
 B12-115 13 36 57.88 -29 53 02.8 1.76  5.4  A     27.2   9.7   19.1 10.5   24.9   7.4 6.567 7 172 3.3e-15 1.3e-15  0                 1
 B12-116 13 36 58.07 -29 53 44.9 2.63 20.6  D    -11.4   9.5  -16.3 13.2  -14.8   7.7 7.519 7 173 2.0e-15 6.5e-16  0                 0
 B12-117 13 36 58.55 -29 48 19.7 5.17 20.5  C     41.0   9.1   41.1 23.2   40.8   8.4 5.949 7 174 1.3e-14 3.9e-15  0                 1
 B12-118 13 36 58.72 -29 51 00.6 1.51 16.5  B     42.7  11.8   34.6 15.4   40.7   9.8 6.397 7 175 2.4e-15 8.0e-16  0                 1
 B12-119 13 36 59.00 -29 52 56.8 1.50  3.6  D      7.2   9.5   -6.0 11.6   11.3  14.9 4.732 7 176 3.3e-15 1.2e-15  0                 0
 B12-120 13 36 59.01 -29 53 01.4 1.60 10.8  D    -11.4   9.0   10.7 11.7  -17.9  14.1 4.732 7 177 4.7e-15 1.8e-15  0                 0
 B12-121 13 36 59.10 -29 53 43.4 2.54 31.3  B     18.5   8.7    9.6 14.3   17.6   7.4 6.169 7 178 2.5e-15 5.6e-16  0                 0
 B12-122 13 36 59.33 -29 55 08.9 4.52  9.9  A     44.9   8.4   28.8 16.5   42.9   7.8 5.843 7 179 1.5e-15 5.7e-16 11 R20-128         1
 B12-123 13 36 59.34 -29 48 37.7 4.70 19.2  C     71.7   8.5   36.1 17.2   69.3   8.1 5.683 7 180 5.7e-15 3.3e-15  3 R20-129         1
 B12-124 13 36 59.50 -29 52 03.9 0.47 12.1  C    184.9  18.6   53.2 19.7  191.6  19.2 5.423 7 181 3.1e-15 1.1e-15 11 R20-130         1
 B12-125 13 36 59.47 -29 49 16.6 3.79 29.3  C     10.4   8.8    6.8 14.4   11.8   7.2 6.976 7 182 2.1e-15 4.7e-16  0                 0
 B12-126 13 36 59.68 -29 50 32.8 2.01 19.7  B     36.9   8.5   12.6 14.4   35.7   8.2 5.659 7 183 1.2e-15 3.4e-16  0                 0
 B12-127 13 36 59.85 -29 55 26.0 4.91 10.3 Af     15.3   8.0   -2.6 20.3   24.0  12.5 4.732 7 184 2.3e-15 7.9e-16  0                 1
 B12-128 13 37 00.01 -29 48 33.7 4.76 25.5  C     16.0   9.6  -10.7 19.4   17.3  10.0 5.292 7 185 2.0e-15 5.1e-16  0                 0
 B12-129 13 37 00.03 -29 54 16.9 3.30  3.6  D     -4.5   8.3   -6.6 12.6   -5.4   7.0 7.143 7 186 8.8e-16 3.3e-16  0                 1
 B12-130 13 37 00.09 -29 48 40.3 4.61 15.6  A     34.2   9.8   61.4 18.9   36.3   8.3 6.664 7 187 5.0e-15 1.7e-15 11 R20-137         0
 B12-131 13 37 00.16 -29 48 10.1 5.31 38.4  C     13.5  11.1  -21.2 27.8   14.1  11.4 5.370 7 188 8.1e-16 1.5e-16  0                 1
 B12-132 13 37 00.34 -29 51 20.7 0.85 20.1  D     -4.4   3.3  -26.8 16.7  -24.7  18.5 9.768 7 189 2.2e-15 6.4e-16  0                 0
 B12-133 13 37 00.40 -29 53 22.9 2.04 18.8  A     25.0   6.8   -8.2 12.3   39.2  10.6 4.732 7 190 1.1e-15 3.3e-16  0                 1
 B12-134 13 37 00.68 -29 54 26.7 3.54 25.5  C     30.8   8.9   -4.8 12.6   34.5   9.6 5.283 7 191 6.2e-15 1.6e-15  0                 0
 B12-135 13 37 00.69 -29 52 22.0 0.62 21.0  B     64.1  13.7   23.6 18.3  100.6  21.5 4.732 7 192 1.1e-14 3.2e-15 11 R20-145         0
 B12-136 13 37 00.73 -29 53 23.7 2.06 29.9  D     -3.8   2.4  -19.9 12.2  -21.4  13.5 9.768 7 193 2.5e-15 5.7e-16  0                 0
 B12-137 13 37 01.02 -29 50 56.3 1.38  8.0  B     39.6  10.2   35.8 12.8   37.7   8.1 6.482 7 194 1.5e-15 6.1e-16 11 R20-150         1
 B12-138 13 37 01.06 -29 54 15.9 3.29 36.2  D      2.9   2.8   18.6 14.8   16.2  15.9 9.768 7 195 4.1e-15 7.9e-16  0                 0
 B12-139 13 37 01.16 -29 57 10.7 7.39 35.3  D    -15.9  15.8              -89.1  88.6 9.768 4 196 7.4e-16 1.5e-16  0                 0
 B12-140 13 37 01.51 -29 50 14.7 2.35 22.3  D      1.6   9.5    2.2 14.3    2.5   8.9 7.693 7 197 1.3e-15 3.5e-16  0                 0
 B12-141 13 37 01.55 -29 49 58.9 2.72  5.4  A     36.4   7.9   26.3 13.6   35.0   7.5 5.704 7 198 2.2e-15 8.6e-16 11 R20-156         1
 B12-142 13 37 01.66 -29 54 10.1 3.18 13.9  C      1.6   7.4   -9.3 12.2    1.5   6.4 6.066 7 199 2.1e-15 6.8e-16  0                 1
 B12-143 13 37 01.71 -29 51 13.4 0.99 25.4  A     76.8  12.3   51.1 14.8   69.8  10.3 6.077 7 200 5.0e-15 1.2e-15 11 R20-157         1
 B12-144 13 37 01.72 -29 54 40.4 3.89 13.3  D      3.9   7.8    4.9 15.7    4.3   7.0 6.568 7 201 1.2e-15 4.2e-16  0                 1
 B12-145 13 37 02.04 -29 52 49.6 1.34 44.3  B     21.2   9.6    3.5 14.7   22.4  10.0 5.373 7 202 3.9e-15 6.2e-16  0                 0
 B12-146 13 37 02.07 -29 51 58.3 0.35 32.5  C     34.3  16.2    5.7 19.7   32.0  14.8 5.731 7 203 6.0e-15 1.1e-15  0                 0
 B12-147 13 37 02.21 -29 49 52.4 2.87  9.4  A     97.1   8.8   19.5 14.2  104.1   9.2 5.328 7 204 2.0e-15 7.3e-16 11 R20-159         1
 B12-148 13 37 02.32 -29 50 07.0 2.54 28.2  D      4.0   2.7   27.5 13.4   22.6  15.0 9.768 7 205 1.8e-15 4.3e-16  0                 1
 B12-149 13 37 02.41 -29 54 32.9 3.76 17.0  D     -6.3   7.5  -14.1 14.4   -9.9  11.7 4.732 7 206 2.2e-15 7.7e-16  0                 0
 B12-150 13 37 02.42 -29 51 26.1 0.79 11.2  A    272.2  14.3  214.6 12.0  242.2   9.4 7.016 7 207 3.6e-15 1.2e-15 11 R20-160         1
 B12-151 13 37 03.02 -29 49 45.5 3.06  8.0  B    105.7   9.4   51.5 14.6   99.5   8.7 5.718 7 208 1.7e-14 6.4e-15 11 R20-165         1
 B12-152 13 37 03.48 -29 50 46.7 1.72 17.4 Af      9.9   9.7   14.8 10.1   12.1   6.9 7.733 7 209 4.4e-15 1.3e-15  0                 0
 B12-153 13 37 03.88 -29 49 43.0 3.15  7.6  A     73.0   8.8   32.7 13.9   69.9   8.3 5.675 7 210 3.7e-15 1.4e-15 11 R20-174         0
 B12-154 13 37 04.06 -29 54 01.9 3.19 48.3  C     11.3  11.6   32.2 17.9   21.6  11.1 8.033 7 211 8.9e-15 1.3e-15  0                 0
 B12-155 13 37 04.14 -29 53 16.2 2.20 35.8  D     -4.0   6.8   -8.9 13.4   -8.4   7.8 7.883 7 212 1.6e-15 3.3e-16  0                 0
 B12-156 13 37 04.41 -29 49 38.6 3.28 13.0  A     81.9   7.8   39.2 13.4   78.4   7.3 5.699 7 213 6.8e-15 2.4e-15 11 R20-177         1
 B12-157 13 37 04.46 -29 53 47.7 2.93 24.1  D     -8.4   8.0    3.0 13.8  -13.2  12.5 4.732 7 214 3.3e-15 8.6e-16  0                 0
 B12-158 13 37 04.45 -29 54 03.4 3.27 53.2  D     -4.6   9.6    5.6 18.8   -4.9  10.0 5.335 7 215 9.3e-15 1.2e-15  0                 1
 B12-159 13 37 04.50 -29 49 35.5 3.36 16.5  C      9.5   9.0   20.8 14.0   16.8   8.4 7.931 7 216 7.3e-15 2.3e-15  0                 1
 B12-160 13 37 04.71 -29 55 34.8 5.37 23.2  B     54.1  10.3    8.1 22.4   52.6   9.9 5.639 7 217 3.3e-15 8.8e-16 11 R20-180         1
 B12-161 13 37 04.76 -29 53 53.6 3.10 33.1  C      5.3   8.0   21.7 13.4   21.0  10.0 8.705 7 218 2.5e-15 5.3e-16  0                 0
 B12-162 13 37 04.81 -29 50 06.8 2.71 20.9  C      6.8   8.6    9.3 11.8    6.9   6.8 6.730 7 219 2.0e-15 5.7e-16  0                 0
 B12-163 13 37 04.85 -29 49 42.0 3.24 21.9 Af      3.7   2.4   25.0 13.6   20.6  13.5 9.768 7 220 2.2e-15 6.4e-16  0                 0
 B12-164 13 37 04.96 -29 50 16.3 2.53 30.4  D      2.7   8.1   -2.2 11.6    2.7   8.1 5.505 7 221 2.5e-15 5.8e-16  0                 0
 B12-165 13 37 05.58 -29 54 56.3 4.58 16.5  C      4.4   8.3   16.6 18.3   15.5  11.8 8.414 7 222 1.2e-15 3.7e-16  0                 0
 B12-166 13 37 05.80 -29 52 46.0 1.98 24.1  C     10.7   6.6   -6.8  9.7   11.5   6.9 5.357 7 223 1.5e-15 4.0e-16  0                 0
 B12-167 13 37 05.87 -29 55 04.0 4.79 28.2  D     -3.6   3.8  -19.9 21.4  -19.9  21.0 9.768 7 224 2.9e-15 7.1e-16  0                 0
 B12-168 13 37 06.00 -29 50 04.2 2.91 19.2  A     25.7   6.9   32.6 11.7   26.3   6.1 6.387 7 225 1.8e-15 5.5e-16  0                 0
 B12-169 13 37 06.04 -29 55 14.3 5.04 12.6  A     39.4   7.8   29.1 18.3   41.7   8.1 5.340 7 226 2.2e-15 7.5e-16 11 R20-191         1
 B12-170 13 37 06.16 -29 54 43.5 4.38 14.8 Af     16.0   7.1   -8.3 17.5   25.1  11.2 4.732 7 227 1.3e-15 4.1e-16  0                 1
 B12-171 13 37 06.44 -29 50 25.0 2.58 17.4  C      5.7   7.7    8.0 11.6    6.9   6.6 7.173 7 228 3.7e-15 1.2e-15  0                 1
 B12-172 13 37 06.45 -29 54 27.3 4.07 27.7  A     17.9   6.6    8.2 14.4   19.7   6.9 5.271 7 229 2.1e-15 5.1e-16 11 R20-192         0
 B12-173 13 37 06.45 -29 50 06.2 2.93 27.3  A     17.0   7.6   12.8 11.7   17.2   6.5 6.532 7 230 1.9e-15 4.6e-16  0                 0
 B12-174 13 37 06.64 -29 53 34.0 3.01 39.8  C     80.3   7.2   48.6 11.5   76.6   6.7 5.757 7 231 1.8e-15 4.9e-16  3 R20-193         1
B12-174a 13 37 06.65 -29 53 32.6 2.98 23.7  A    250.1   7.2  139.3 11.3  237.0   6.6 5.798 7 232 2.3e-15 6.5e-16 11 R20-193         1
 B12-175 13 37 06.82 -29 49 26.2 3.78 27.7  C     55.5  10.1   17.0 16.5   87.1  15.8 4.732 7 233 1.4e-14 3.6e-15 11 R20-197         0
 B12-176 13 37 07.00 -29 54 16.2 3.92 57.2  D     -1.7   3.0  -19.4 18.0   -9.5  16.6 9.768 7 234 3.7e-15 4.4e-16  0                 0
 B12-177 13 37 06.99 -29 49 07.9 4.19 33.1  D     -2.4   3.4  -23.7 19.0  -13.4  19.3 9.768 7 235 4.9e-15 1.0e-15  0                 1
 B12-178 13 37 07.08 -29 53 21.0 2.86 22.3  B     36.2   7.2   15.4 11.6   56.8  11.2 4.732 7 236 3.4e-15 9.3e-16  0                 1
 B12-179 13 37 07.11 -29 51 01.6 2.17  3.1  B     32.4   8.6   34.6 10.1   31.3   6.3 6.815 7 237 5.2e-15 2.2e-15  0                 1
 B12-180 13 37 07.47 -29 51 33.4 2.01 29.2  A     74.9   7.7   32.2 11.4   70.8   7.0 5.793 7 238 4.6e-15 1.2e-15 11 R20-204         1
 B12-181 13 37 07.50 -29 54 16.2 4.00 24.6  C      6.6   8.3    8.9 15.0   11.6   7.8 7.871 7 239 2.3e-15 6.3e-16  0                 0
 B12-182 13 37 07.57 -29 52 19.2 2.14 33.1  D     -1.8   6.9    0.7 11.3   -2.9  10.8 4.732 7 240 2.6e-15 5.6e-16  0                 0
 B12-183 13 37 07.69 -29 51 10.1 2.23  8.0  C    221.9   8.8  130.1 10.4  197.3   7.0 6.209 7 241 2.2e-14 7.9e-15 11 R20-206         0
 B12-184 13 37 07.71 -29 53 01.3 2.68 17.9  A     12.0   6.2    4.8  9.3   18.8   9.8 4.732 7 242 3.8e-15 1.1e-15  0                 0
 B12-185 13 37 07.80 -29 54 12.2 3.98 29.5  D      6.2   7.1   -8.1 13.9    9.7  11.1 4.732 7 243 2.3e-15 6.0e-16  0                 0
 B12-186 13 37 07.92 -29 49 20.1 4.05 26.8  A     33.2   9.1   -4.5 16.7   34.4   9.3 5.404 7 244 4.1e-15 1.0e-15 11 R20-210         1
 B12-187 13 37 08.01 -29 51 16.5 2.26 15.6  C    271.6   8.1  154.3  8.9  240.7   6.5 6.187 7 245 1.3e-14 4.6e-15 11 R20-209         0
 B12-188 13 37 08.10 -29 52 21.5 2.31 17.4  C      4.1   6.8    3.2 10.7    4.2   5.7 6.655 7 246 2.4e-15 7.2e-16  0                 0
 B12-189 13 37 08.16 -29 53 20.7 3.10 20.1  D      9.8   6.8  -13.9 10.8   15.4  10.7 4.732 7 247 1.9e-15 5.8e-16  0                 0
 B12-190 13 37 08.48 -29 52 02.0 2.31 49.2  B     64.7   9.0   30.9 11.4   58.6   7.6 5.977 7 248 2.1e-14 3.2e-15 11 R20-216         1
 B12-191 13 37 08.57 -29 51 35.2 2.33 13.4  A     25.9   8.5   -0.8  9.8   25.4   8.3 5.558 7 249 2.6e-15 9.4e-16  0                 1
 B12-192 13 37 08.65 -29 51 53.4 2.34 14.8  B     24.7   8.2    9.2  8.7   22.0   6.9 5.940 7 250 4.0e-15 1.3e-15  0                 0
 B12-193 13 37 08.76 -29 51 37.5 2.38 22.3  A    205.7   8.6  136.3 10.9  187.4   7.1 6.140 7 251 3.9e-15 1.1e-15 11 R20-221         1
 B12-194 13 37 09.05 -29 51 33.3 2.48 11.6  A    120.8   8.9   43.5 11.9  113.2   8.1 5.751 7 252 4.3e-15 1.6e-15 11 R20-224         0
 B12-195 13 37 09.23 -29 51 34.0 2.53 12.5  A    237.4   8.5  123.0 11.8  218.3   7.5 5.891 7 253 5.6e-15 1.9e-15 11 R20-227         1
 B12-196 13 37 09.69 -29 53 30.2 3.62 27.3  C      5.3   6.6   -4.9 12.6    5.1   6.4 5.626 7 254 9.8e-16 2.7e-16  0                 0
 B12-197 13 37 10.08 -29 51 28.2 2.80  8.9  C    137.8   8.2   63.7  9.8  126.8   7.2 5.813 7 255 1.5e-14 5.5e-15 11 R20-233         1
 B12-198 13 37 10.19 -29 50 18.1 3.46 21.0  D      2.4   2.5   12.3 13.3   13.2  14.2 9.768 7 256 1.6e-15 4.5e-16  0                 0
 B12-199 13 37 10.31 -29 51 29.0 2.86 11.6  C     32.2   8.4   18.4 10.5   29.6   7.4 5.835 7 257 9.9e-15 3.2e-15  3 R20-233         1
 B12-200 13 37 10.78 -29 49 56.5 3.90 22.8  C     33.1   8.3    4.3 16.0   32.4   8.1 5.594 7 258 1.4e-14 4.2e-15 11 R20-234         0
 B12-201 13 37 10.80 -29 51 44.6 2.99 30.8  D     -2.3   2.1  -12.8 10.8  -12.8  11.8 9.768 7 259 2.3e-15 5.4e-16  0                 0
 B12-202 13 37 10.93 -29 49 53.0 3.99 14.8  C     21.1   9.2   11.9 14.8   21.6   7.6 6.571 7 260 1.0e-14 3.3e-15  3 R20-234         0
 B12-203 13 37 10.97 -29 50 46.3 3.33 15.6  A     22.0   6.8   22.1 11.1   20.5   5.7 6.129 7 261 2.2e-15 7.5e-16  0                 1
 B12-204 13 37 11.11 -29 53 17.1 3.78 29.2  D      4.2   7.0    7.8 13.8    4.3   6.1 6.340 7 262 1.0e-15 2.4e-16  0                 0
 B12-205 13 37 11.34 -29 54 19.4 4.83 43.4  C      6.7   3.4   46.6 19.1   37.5  18.9 9.768 7 263 3.8e-15 6.2e-16  0                 0
 B12-206 13 37 11.47 -29 51 41.4 3.19 13.9  D     -3.7   2.1  -19.6 10.6  -20.8  11.8 9.768 7 264 2.0e-15 6.9e-16  0                 1
 B12-207 13 37 11.46 -29 50 13.6 3.82 10.3  A     49.1   7.9    5.8 13.8   56.1   8.3 5.251 7 265 1.2e-15 4.3e-16 11 R20-238         1
 B12-208 13 37 11.63 -29 51 39.5 3.24 22.3  A     24.6   7.2   25.5 10.5   24.3   6.0 6.441 7 266 1.7e-15 4.8e-16  0                 0
 B12-209 13 37 11.88 -29 52 15.7 3.41 24.1  B     12.7   6.6   13.2 10.6   20.0  10.4 4.732 7 267 3.3e-15 9.0e-16  0                 1
 B12-210 13 37 12.46 -29 50 20.1 3.99 16.1  A     33.3   7.4   33.6 14.0   31.7   6.7 5.893 7 268 1.0e-14 3.2e-15  0                 1
 B12-211 13 37 12.81 -29 50 12.0 4.17 15.2  A     25.6   7.1  -16.9 16.4   40.2  11.1 4.732 7 269 1.3e-15 4.4e-16  0                 1
 B12-212 13 37 12.84 -29 54 38.7 5.50 25.0  D      7.9   9.0  -36.0 29.8    8.1   9.1 5.414 7 270 9.7e-16 2.5e-16  0                 0
 B12-213 13 37 13.08 -29 51 18.2 3.72 29.3  D      0.3   2.5    8.7 14.6    1.6  13.8 9.768 7 271 1.4e-15 3.6e-16  0                 0
 B12-214 13 37 14.03 -29 52 54.3 4.33 26.8  A     41.4   7.6   11.6 13.8   43.2   7.8 5.400 7 272 2.0e-15 5.2e-16 11 R20-247         0
 B12-215 13 37 13.97 -29 51 51.1 3.96 32.2  D     -4.0   2.4  -31.2 13.7  -22.2  13.4 9.768 7 273 1.5e-15 3.3e-16  0                 0
 B12-216 13 37 14.36 -29 50 06.4 4.62 28.2  D     -1.8   3.6   -9.8 20.9   -9.9  20.4 9.768 7 274 1.2e-15 2.7e-16  0                 0
 B12-217 13 37 14.43 -29 50 21.2 4.49 29.9  D     -4.1   2.9  -18.7 15.3  -22.8  16.4 9.768 7 275 1.6e-15 4.0e-16  0                 0
 B12-218 13 37 14.68 -29 50 34.0 4.44 21.5  C     15.8   9.2   15.7 19.2   16.7   8.3 6.395 7 276 1.0e-14 2.7e-15 11 R20-249         0
 B12-219 13 37 14.84 -29 54 58.6 6.29 19.2  D     -9.2   5.3  -48.1 37.6  -51.3  29.5 9.768 7 277 2.2e-15 6.4e-16  0                 0
 B12-220 13 37 16.02 -29 53 04.0 5.00 20.6  C     12.3   8.1   24.5 19.2   11.9   7.6 5.790 7 278 1.3e-15 3.8e-16  0                 0
 B12-221 13 37 17.20 -29 51 53.4 4.95 11.2  A    108.0   9.1   32.3 20.4  110.3   9.2 5.433 7 279 4.0e-15 1.5e-15 11 R20-256         1
 B12-222 13 37 17.27 -29 53 25.0 5.57 25.0  D      2.1   4.4   13.3 25.5   12.0  24.8 9.768 7 280 1.9e-15 4.9e-16  0                 0
 B12-223 13 37 17.43 -29 51 53.9 5.02 10.9  A    367.7   9.2  167.6 22.7  361.3   9.0 5.585 7 281 5.4e-15 1.9e-15 11 R20-258         1
 B12-224 13 37 17.49 -29 53 35.8 5.75 19.7  D      8.1  10.4   30.8 29.1   12.7  11.1 7.214 7 282 6.9e-16 2.1e-16  0                 0
 B12-225 13 37 18.74 -29 53 50.5 6.27 26.8  D     -3.7   5.9  -24.8 43.4  -21.0  32.9 9.768 7 283 7.0e-16 1.8e-16  0                 0
 B12-307 13 36 47.99 -29 53 26.6 4.32 22.3  D     -4.3   2.8  -22.8 17.1  -23.9  15.8 9.768 7 284 8.0e-16 2.4e-16  0                 1
 B12-309 13 36 49.90 -29 52 59.1 3.56  9.4  D    -21.3   7.5  -13.5 13.3  -21.0   6.7 6.189 7 285 1.0e-15 3.6e-16  0                 1
 B12-310 13 36 50.24 -29 50 36.9 3.89 15.8  D     -2.3   2.5  -17.5 14.4  -12.7  14.3 9.768 7 286 2.5e-15 8.4e-16  0                 0
 B12-311 13 36 52.27 -29 54 20.9 4.12 15.6  D     -1.2   3.0   -8.6 17.9   -6.8  16.7 9.768 7 287 1.4e-15 4.1e-16  0                 0
 B12-312 13 36 53.60 -29 56 00.8 5.98 13.9  A     82.8  10.3   94.1 42.8   82.8  10.1 5.686 7 288 7.1e-16 2.6e-16 11 R20-076         1
 B12-313 13 36 55.05 -29 54 54.4 4.41 21.9  D    -12.6   8.6   24.9 18.0  -13.9   9.1 5.280 7 289 1.5e-15 4.2e-16  0                 0
 B12-314 13 36 55.27 -29 54 02.8 3.31  5.4  D      4.6   2.4   24.1 13.0   25.6  13.3 9.768 7 290 7.0e-16 2.8e-16  0                 1
 B12-316 13 36 58.04 -29 49 02.0 4.24 67.0  D      4.9  10.6   -5.3 23.5    7.7  16.6 4.732 7 291 3.1e-15 3.0e-16  0                 0
 B12-318 13 36 59.03 -29 54 58.6 4.28 22.8  D     -1.8   6.6   -9.8 16.6   -2.8  10.3 4.732 7 292 2.0e-15 5.4e-16  0                 0
 B12-319 13 36 59.30 -29 54 58.2 4.26 49.6  D     -2.6   3.5  -15.1 19.3  -14.7  19.3 9.768 7 293 6.4e-15 9.1e-16  0                 0
 B12-320 13 36 59.45 -29 54 34.7 3.72 11.6  D      2.5   8.6    2.0 12.2    3.8  13.5 4.732 7 294 1.5e-15 5.1e-16  0                 0
 B12-321 13 37 01.27 -29 51 59.9 0.15  2.7  C n 1537.0  34.3 1012.6 23.8 1254.7  20.7 7.077 7 295 3.2e-14 1.2e-14  3 R20-154         1
 B12-324 13 37 03.58 -29 49 40.7 3.19  3.6  A    192.0   9.8  153.8 14.3  179.5   8.0 6.287 7 296 4.2e-15 1.6e-15 11 R20-172         1
 B12-327 13 37 05.88 -29 49 11.3 4.00 12.1  D    -13.1   8.6   -2.7 15.1  -14.2   7.4 6.710 7 297 2.9e-15 9.4e-16  0                 0
 B12-328 13 37 06.97 -29 54 57.3 4.79 12.5  D      6.0   7.8    4.2 22.6    6.9   7.5 6.440 7 298 1.1e-15 4.1e-16  0                 0
 B12-329 13 37 07.09 -29 49 13.5 4.08 24.1  D     -6.6   8.9   10.2 17.0   -6.6   8.9 5.508 7 299 3.5e-15 9.0e-16  0                 0
 B12-333 13 37 08.64 -29 52 42.8 2.68  9.8  A     25.8   7.2   15.6  9.2   23.9   6.4 5.870 7 300 5.4e-15 2.0e-15  0                 1
 B12-334 13 37 10.19 -29 48 59.3 4.78 33.1  D      6.4   8.6    1.9 24.5    6.3   8.5 5.575 7 301 3.7e-15 8.1e-16  0                 0
 B12-336 13 37 12.08 -29 50 57.1 3.54 23.2  A     20.5   7.2    1.3 13.5   22.5   7.7 5.303 7 302 5.5e-15 1.5e-15  0                 1
 B12-338 13 37 12.81 -29 54 44.3 5.59 25.0 Af      8.3  10.3   33.2 28.0    9.8   9.6 6.644 7 303 1.0e-15 2.7e-16  0                 0
 B12-344 13 37 17.79 -29 51 55.4 5.13 20.3  D     -2.0   4.3  -15.4 27.6  -11.0  24.2 9.768 7 304 2.7e-15 7.2e-16  0                 0


==> MRT/datafile_xray_forced.txt <==
Title: A New Radio Catalogue of M83: Supernova Remnants and H II Regions
Authors: Russell, T.D., White R.L., Long K.S., Blair W.P., Soria, R., Winkler P.F.
Table: Forced Photometry of M83 X-ray Sources
================================================================================
Byte-by-byte Description of file: datafile_xray_forced.txt
--------------------------------------------------------------------------------
   Bytes Format Units           Label     Explanations
--------------------------------------------------------------------------------
   1-  4 A4     ---             Name      Name of X-ray source (1)
   6-  7 I2     h               RAh       Hour of Right Ascension (J2000)
   9- 10 I2     min             RAm       Minute of Right Ascension (J2000)
  12- 16 F5.2   s               RAs       Second of Right Ascension (J2000)
  18- 18 A1     ---             DE-       Sign of the Declination (J2000)
  19- 20 I2     deg             DEd       Degree of Declination (J2000)
  22- 23 I2     arcmin          DEm       Arcminute of Declination (J2000)
  25- 28 F4.1   arcsec          DEs       Arcsecond of Declination (J2000)
  30- 34 F5.2   kpc             Rho       Galactocentric distance
  36- 37 A2     ---             Cl        Visual classification (2)
  39- 39 A1     ---             Wrn       n = in confused nuclear region
  41- 47 F7.1   uJy             F55GHz    Integrated flux at frequency 5.5 GHz
  49- 53 F5.1   uJy           e_F55GHz    Error on F5.5GHz
  55- 60 A6     uJy             F9GHz     Integrated flux at frequency 9.2 GHz
  62- 66 A5     uJy           e_F9GHz     Error on F9GHz
  68- 74 F7.1   uJy             Fint      Flux at pivot frequency pFreq
  76- 80 F5.1   uJy           e_Fint      Error on Fint
  82- 86 F5.3   GHz             pFreq     Pivot frequency where SNR is maximum
  88- 88 I1     ---             nBands    Number of frequency bands with data (3)
  90- 92 I3     ---             Island    Island number (integer)
  94-101 E8.1   mW/m2           Ha-tot    Integrated H-alpha flux
 103-110 E8.1   mW/m2/arcsec2   Ha-ave    H-alpha surface brightness
 112-113 I2     ---             Rflg      Radio detection flag (4)
 115-121 A7     ---             RadName1  Names of associated radio source(s) (5)
 123-129 A7     ---             RadName2  Names of associated radio source(s) (5)
 131-131 I1     ---             nSNR      Number of SNR matches
--------------------------------------------------------------------------------
Note (1): Name of X-ray source from Long et al. (2014ApJS..212...21L).
Note (2): Meaning of visual classification values:
    A:  Object with clear radio counterpart isolated from other sources.
    Af: Object with faint/marginal but well-aligned radio source isolated from
        other sources.
    B:  Object at the appropriate position, in a region that has some emission
        that most likely arises from other sources.
    C:  Object in confused region of radio emission so that one cannot tell if
        object is detected.
    D:  Isolated object but no evidence of a radio counterpart. (Most sources
        classified as A and the majority of sources classified visually as B
        will have been detected at 3-sigma or greater.)
Note (3): Number of frequency bands with data -- 1 to 7 of 4.732, 5.244, 5.756, 6.268, 8.744,
    9.256, 9.768 GHz.  Source in the outer region have fewer bands.
Note (4): The detection flag (Rflg) is a bit flag where the bits mean:
    1 = this source may have a match in the radio catalog;
    2 = unambiguous match: this source matches only one object from radio catalog;
    8 = mutually good match (this source best for the other object, the
        other object is best for the source).
    The most reliable matches will have flag bit 8 set.  All of those will have bit 1 set
    as well, and most of them will also have bit 2 set.  Here are the counts for the flags:
    Value Rflg
    0      292
    1       19
    3       20
    9        6
    11      87
Note (5): Multiple radio matches are listed in order of decreasing island overlap.
--------------------------------------------------------------------------------
X003 13 36 26.77 -29 55 36.1 11.20  D     -58.9 109.1                -58.9 109.1 4.732 1   3  9.2e-17  1.5e-17  0                 0
X005 13 36 28.98 -29 55 39.3 10.64  D      -2.9  46.2                 -4.5  72.5 4.732 2   5 -1.6e-16 -2.5e-17  0                 0
X006 13 36 31.72 -29 57 09.2 11.03  D      55.3  88.0                 55.3  88.0 4.732 1   6 -1.9e-16 -3.0e-17  0                 0
X008 13 36 35.24 -29 52 03.2  7.82  D      11.3  15.1                 17.8  23.7 4.732 4   8  2.2e-16  3.4e-17  0                 0
X009 13 36 35.97 -29 51 18.7  7.74  D      23.5  17.5                 24.9  16.1 5.223 4   9  2.2e-16  3.6e-17  0                 0
X010 13 36 36.79 -29 50 19.1  7.90  D      -3.4  16.4                 -5.3  25.7 4.732 4  10  9.6e-17  1.6e-17  0                 0
X011 13 36 37.00 -29 56 17.5  9.10  D      29.1  27.4                 45.6  43.0 4.732 3  11 -1.7e-17 -2.8e-18  0                 0
X012 13 36 37.44 -29 54 10.6  7.57  D      15.3  17.6                 85.7  98.3 9.768 4  12  2.9e-16  5.0e-17  0                 0
X013 13 36 37.69 -29 52 36.2  7.07 Af      39.7  17.6                 39.6  17.5 5.475 4  13  3.4e-16  5.4e-17  0                 0
X014 13 36 38.56 -29 55 53.4  8.41  D      12.2  31.1                 13.4  24.1 5.040 4  14  1.3e-16  2.2e-17  0                 0
X015 13 36 40.00 -29 54 29.4  7.04  D      18.1  15.9                 18.1  15.7 5.431 4  15  2.9e-16  4.7e-17  0                 0
X016 13 36 40.02 -29 59 07.1 11.46  D      56.3 119.8                 56.3 119.8 4.732 1  16 -3.6e-16 -5.8e-17  0                 0
X018 13 36 40.49 -29 54 54.5  7.19 Af      24.9  19.2                 30.2  18.9 5.150 4  18  2.5e-16  4.0e-17  0                 0
X019 13 36 40.87 -29 51 17.8  6.26  A      86.4  12.2   77.0  48.2    88.5  12.4 5.378 7  19  2.3e-15  3.5e-16 11 R20-008         1
X020 13 36 40.91 -29 51 56.9  6.10  A      40.0  10.5  -41.4  45.0    62.8  16.5 4.732 7  20  5.6e-15  9.2e-16 11 R20-009         0
X021 13 36 41.03 -29 51 10.1  6.26  D       5.8  13.3  -11.8  54.2     9.4  15.1 7.067 7  21  7.3e-16  1.2e-16  0                 0
X022 13 36 41.40 -29 50 44.9  6.33  D      -8.8   6.8  -88.3  50.4   -49.6  38.2 9.768 7  22  3.8e-16  6.1e-17  0                 0
X023 13 36 42.30 -29 52 26.1  5.66  D     -15.2  10.8   27.5  38.7   -15.6  11.0 5.398 7  23  3.9e-15  6.4e-16  0                 0
X024 13 36 42.35 -29 51 26.5  5.77 Af      16.8  10.2   52.2  33.7    17.6  10.4 5.294 7  24  6.4e-16  9.8e-17  0                 0
X025 13 36 42.79 -29 56 54.2  8.52  A     351.7  31.9                351.1  28.1 5.261 4  25 -5.0e-17 -8.0e-18 11 R20-014         0
X026 13 36 42.97 -29 52 54.1  5.53  D     -14.0  11.1    9.6  34.0   -13.7  10.5 5.736 7  26  9.0e-16  1.4e-16  0                 0
X027 13 36 43.16 -29 49 54.4  6.34  D      -0.6   6.6  -88.9  48.0    -3.5  37.2 9.768 7  27  4.0e-16  6.3e-17  0                 0
X028 13 36 43.23 -29 50 55.2  5.71  D      17.4  11.7  -14.3  39.7    24.5  12.4 6.825 7  28  8.6e-16  1.4e-16  0                 0
X029 13 36 43.53 -29 51 06.9  5.53  D      -9.2   4.3  -17.5  29.4   -51.7  24.2 9.768 7  29  5.5e-15  8.6e-16  0                 0
X030 13 36 43.60 -29 49 19.8  6.69  D      -5.0   8.7  -42.1  44.5   -27.9  48.8 9.768 6  30  3.7e-16  6.0e-17  0                 0
X031 13 36 44.27 -29 48 42.0  7.11  D     -17.5  10.9  -71.7  42.0   -97.9  61.1 9.768 5  31  2.7e-16  4.3e-17  0                 0
X032 13 36 44.60 -29 50 18.6  5.66  D      -2.5   9.5   -7.0  28.4    -2.5   9.6 5.416 7  32  5.8e-16  9.6e-17  0                 0
X033 13 36 44.98 -29 50 08.8  5.67  D      13.6  10.8   15.7  28.6    21.3  17.0 4.732 7  33  5.0e-16  7.9e-17  0                 0
X034 13 36 45.62 -29 50 50.7  5.04  D       6.0   9.0   16.8  21.6     6.4   8.3 6.275 7  34  7.5e-16  1.2e-16  0                 0
X037 13 36 45.71 -29 53 16.4  4.85  D     -13.1   8.7  -13.2  26.5   -20.6  13.6 4.732 7  37  1.6e-15  2.6e-16  0                 0
X038 13 36 45.77 -29 59 12.6 10.85  A    2915.3 117.1               2915.3 117.1 4.732 1  38 -1.0e-15 -1.7e-16 11 R20-024         0
X039 13 36 45.81 -29 49 50.0  5.69  D      12.1  10.7  -17.8  29.4    11.8  10.2 5.680 7  39  5.4e-16  8.8e-17  0                 0
X040 13 36 46.09 -30 00 01.3 11.86  D      89.8 126.2                 89.8 126.2 4.732 1  40 -9.0e-16 -1.5e-16  0                 0
X041 13 36 46.53 -29 47 08.4  8.36  D       5.8  20.5                  5.9  20.1 5.370 4  41  2.5e-17  4.0e-18  0                 0
X042 13 36 47.16 -29 49 48.2  5.37  B      11.5   4.0   57.2  24.5    64.6  22.6 9.768 7  42  7.6e-16  1.2e-16  0                 0
X043 13 36 47.27 -29 51 38.9  4.22  D      -3.8   3.2  -13.1  17.4   -21.5  17.8 9.768 7  43  2.2e-15  3.7e-16  0                 0
X044 13 36 48.02 -29 53 24.6  4.29 Af      18.6   8.0    1.0  19.2    19.1   8.2 5.430 7  44  1.5e-15  2.5e-16  0                 1
X045 13 36 48.14 -29 46 49.4  8.47  D      22.9  24.7                 23.3  22.2 5.237 4  45 -5.8e-18 -9.0e-19  0                 0
X046 13 36 48.30 -29 52 44.6  3.92  D      -1.2   2.9  -10.5  15.3    -6.4  16.3 9.768 7  46  6.9e-15  1.1e-15  0                 1
X047 13 36 48.30 -29 51 37.0  3.92  D      -3.9   8.6   -8.9  16.6   -10.2  10.2 8.245 7  47  1.2e-15  2.0e-16  0                 0
X048 13 36 48.74 -29 52 29.6  3.73  D      15.0   8.2   -1.8  13.7    23.6  12.9 4.732 7  48  8.1e-15  1.4e-15  0                 0
X049 13 36 49.12 -29 52 58.4  3.77  D       2.7   2.8   18.4  15.4    15.3  15.6 9.768 7  49  9.9e-16  1.7e-16  0                 0
X050 13 36 49.19 -29 51 25.0  3.72  D      11.8   7.8    0.0  16.1    13.0   8.2 5.275 7  50  1.1e-15  1.9e-16  0                 0
X051 13 36 49.20 -29 53 03.0  3.78  A      30.5   8.8    9.0  17.6    32.8   9.2 5.331 7  51  1.3e-15  2.1e-16 11 R20-029         0
X052 13 36 49.42 -29 50 14.8  4.41  D       5.4   8.2   -5.4  18.2     5.3   8.0 5.588 7  52  9.9e-16  1.6e-16  0                 0
X053 13 36 49.80 -29 52 17.2  3.39  D      -5.2   3.0  -21.5  15.8   -29.3  16.6 9.768 7  53  6.1e-15  9.9e-16  0                 1
X054 13 36 49.92 -29 52 59.4  3.55  D     -23.2   8.9  -23.1  15.1   -25.7   7.8 6.730 7  54  2.6e-15  4.4e-16  0                 1
X055 13 36 49.94 -29 55 12.7  5.46  D       3.2   5.6   56.9  36.5    17.9  31.5 9.768 7  55  6.2e-16  1.1e-16  0                 0
X056 13 36 50.00 -29 52 30.6  3.36  D     -13.2   9.8   -2.0  15.1   -12.9   8.2 6.377 7  56  3.9e-15  6.3e-16  0                 0
X057 13 36 50.09 -29 53 08.4  3.58  A      50.4   9.3   47.5  16.1    50.6   7.9 6.462 7  57  1.8e-15  3.0e-16 11 R20-035         1
X058 13 36 50.11 -29 53 20.1  3.70  D       1.6   2.7   13.8  15.7     9.1  15.1 9.768 7  58  2.2e-15  3.5e-16  0                 0
X059 13 36 50.34 -29 52 33.3  3.28  D       1.6   3.0   15.9  15.4     8.9  16.7 9.768 7  59  4.1e-15  6.8e-16  0                 0
X060 13 36 50.56 -29 45 32.6  9.78  D      21.0  24.9                 33.0  39.1 4.732 3  60 -1.6e-16 -2.6e-17  0                 0
X061 13 36 50.59 -29 53 03.8  3.41  A      19.0  10.8   19.7  16.5    18.5   9.0 6.381 7  61  6.0e-15  9.7e-16  0                 1
X062 13 36 50.66 -29 52 47.4  3.26  D      -6.3   9.1   -3.5  14.9    -6.3   7.8 6.445 7  62  5.8e-15  9.7e-16  0                 0
X063 13 36 50.85 -29 52 39.8  3.16  B     195.7   9.3   81.9  15.4   191.5   9.1 5.593 7  63  1.2e-14  1.9e-15 11 R20-039         1
X064 13 36 50.91 -29 52 59.5  3.28  D      -3.6   2.9  -23.7  14.6   -20.1  16.1 9.768 7  64  1.0e-14  1.7e-15  0                 1
X065 13 36 50.96 -29 52 25.8  3.06  A     136.6   8.7   39.1  14.6   137.7   8.8 5.476 7  65  8.3e-15  1.3e-15 11 R20-041         1
X066 13 36 51.10 -29 50 06.9  4.11  B      27.8   8.9    9.0  16.3    31.0   9.5 5.289 7  66  3.2e-14  5.3e-15 11 R20-045         0
X067 13 36 51.19 -29 50 42.3  3.56  B     245.8   9.3  129.5  13.2   228.6   8.2 5.917 7  67  2.3e-14  3.8e-15 11 R20-043         1
X068 13 36 51.21 -29 50 09.8  4.03  C      16.8   9.0   -2.0  14.4    16.4   7.5 6.409 7  68  3.3e-14  5.5e-15  3 R20-045         0
X069 13 36 51.37 -30 00 00.8 11.48  D     -33.3 126.8                -33.3 126.8 4.732 1  69 -6.6e-16 -1.1e-16  0                 0
X071 13 36 51.47 -29 50 43.4  3.48  D       6.7   9.8   14.1  14.0    15.3   9.5 8.331 7  71  6.6e-15  1.1e-15  0                 0
X072 13 36 51.52 -29 51 43.2  2.91  D     -11.5   7.3   -6.5  14.9   -18.1  11.5 4.732 7  72  2.7e-15  4.4e-16  0                 0
X073 13 36 51.65 -29 53 34.9  3.50  D      15.0   8.7   14.7  17.5    14.5   8.1 5.794 7  73  1.9e-15  3.2e-16  0                 0
X074 13 36 51.66 -29 50 24.9  3.69  A      34.0   9.2   25.7  12.7    31.6   7.3 6.310 7  74  5.3e-15  8.8e-16 11 R20-049         0
X075 13 36 51.74 -29 54 29.0  4.36  D       2.9   8.9   -9.5  18.1     3.3   7.8 6.830 7  75  1.2e-15  2.6e-16  0                 0
X076 13 36 51.75 -29 54 31.1  4.39  D      12.9   9.3   22.5  19.8    13.2   8.2 6.353 7  76  1.6e-15  2.5e-16  0                 0
X077 13 36 51.77 -29 52 28.4  2.83  D       2.9   2.3   16.5  11.9    16.1  13.0 9.768 7  77  1.1e-14  1.9e-15  0                 1
X078 13 36 51.80 -29 53 01.6  3.07  A     125.5   9.6   49.4  15.2   120.2   9.1 5.664 7  78  8.9e-15  1.5e-15 11 R20-052         0
X079 13 36 51.90 -29 53 09.4  3.12  D     -18.2   9.0    7.4  14.7   -28.6  14.1 4.732 7  79  8.2e-15  1.3e-15  0                 0
X080 13 36 52.12 -29 52 22.8  2.71  D     -14.5   8.1  -10.9  11.5   -15.1   8.4 5.411 7  80  2.7e-15  4.3e-16  0                 0
X081 13 36 52.15 -29 46 40.6  8.08  D       5.7  20.3                 31.7 113.9 9.768 4  81 -2.5e-16 -4.0e-17  0                 0
X082 13 36 52.17 -29 49 37.2  4.39  D       0.8   8.8    2.0  15.6     0.8   8.2 5.697 7  82  2.1e-15  3.4e-16  0                 0
X083 13 36 52.23 -29 47 12.6  7.36  D      16.8  12.1                 26.3  19.0 4.732 4  83  3.5e-17  5.7e-18  0                 0
X084 13 36 52.28 -29 49 20.1  4.69  D     -11.3   8.8  -28.2  20.2   -14.3   8.3 6.878 7  84  1.1e-15  1.8e-16  0                 0
X085 13 36 52.33 -29 50 46.4  3.21  D      -6.3   7.8    5.5  13.4    -9.9  12.2 4.732 7  85  2.1e-15  3.2e-16  0                 1
X086 13 36 52.35 -29 53 01.2  2.92  D     -21.2   9.9  -35.1  13.8   -23.5   8.1 7.024 7  86  1.4e-14  2.2e-15  0                 0
X087 13 36 52.39 -29 52 51.6  2.81  D     -13.8   9.8  -23.5  14.4   -14.7   7.9 6.863 7  87  9.7e-15  1.6e-15  0                 0
X088 13 36 52.41 -29 51 41.9  2.65  D      -8.6   9.3   12.2  11.6   -13.6  14.5 4.732 7  88  1.6e-14  2.6e-15  1 R20-057 R20-056 0
X089 13 36 52.46 -29 43 45.0 12.01  D      34.5 103.7                 34.5 103.7 4.732 1  89 -1.4e-16 -2.2e-17  0                 0
X090 13 36 52.58 -29 55 31.6  5.46  D      -3.1  11.1   -3.4  44.4    -5.6  13.2 7.163 7  90  8.3e-16  1.3e-16  0                 0
X091 13 36 52.62 -29 51 46.9  2.57  C     105.9  10.9   42.9  13.8   102.6  10.6 5.592 7  91  7.7e-14  1.2e-14  9 R20-056 R20-059 0
X092 13 36 52.67 -29 49 37.4  4.28  D       3.1   8.0   -2.4  16.8     3.0   7.6 5.764 7  92  1.5e-15  2.6e-16  0                 0
X093 13 36 52.71 -29 52 41.1  2.64  D      -5.6  10.1  -14.5  12.6   -15.1   9.5 8.624 7  93  1.4e-14  2.2e-15  0                 1
X094 13 36 52.81 -29 53 27.7  3.14  D      15.2   8.0   -4.4  15.0    16.3   8.4 5.357 7  94  6.5e-15  1.1e-15  0                 0
X095 13 36 52.82 -29 51 11.0  2.77  A     281.6   9.6  231.4  13.3   265.8   7.8 6.343 7  95  1.0e-13  1.6e-14 11 R20-062         0
X096 13 36 52.82 -29 51 43.5  2.52  D     -19.9  12.2  -22.7  12.4   -22.3   8.7 7.525 7  96  2.8e-14  4.5e-15  1 R20-059 R20-057 0
X097 13 36 52.83 -29 52 31.5  2.54  A     140.9   8.5   57.3  11.2   138.5   8.4 5.548 7  97  4.8e-15  7.8e-16 11 R20-061         0
X098 13 36 52.88 -29 51 37.6  2.53  B     189.8  10.7   62.6  13.0   181.3  10.1 5.645 7  98  1.6e-14  2.7e-15 11 R20-063         0
X099 13 36 52.88 -29 53 16.2  2.96  D     -13.9   9.5    2.7  14.2   -14.8  10.0 5.364 7  99  2.2e-14  3.5e-15  0                 0
X100 13 36 52.99 -29 52 16.3  2.43  A      57.2   9.0   48.4  12.2    53.3   7.2 6.318 7 100  2.2e-15  3.6e-16 11 R20-066         1
X101 13 36 53.02 -29 53 10.1  2.85  D      -7.5  10.4   14.8  14.1   -11.7  16.4 4.732 7 101  1.2e-14  1.9e-15  0                 0
X102 13 36 53.13 -29 50 02.5  3.72 Af      20.0   8.1    4.8  14.9    18.9   7.2 5.888 7 102  1.2e-15  2.1e-16  0                 0
X103 13 36 53.14 -29 54 30.2  4.15  D       5.1   7.9    1.7  17.9     8.1  12.3 4.732 7 103  7.3e-16  1.1e-16  0                 0
X104 13 36 53.19 -29 51 32.6  2.47  B     875.5  10.9  690.8  12.4   810.4   8.4 6.547 7 104  1.2e-13  1.9e-14 11 R20-069         0
X105 13 36 53.23 -29 53 25.2  3.01  D       1.7   8.9    9.0  14.8     6.2  11.3 8.695 7 105  8.2e-15  1.3e-15  0                 1
X106 13 36 53.23 -29 52 47.7  2.55  B      41.8   9.4    9.6  14.3    40.4   9.1 5.603 7 106  1.0e-14  1.6e-15 11 R20-065         1
X107 13 36 53.29 -29 52 42.5  2.49  A      14.5   9.3   29.5  13.7    22.6   8.2 7.742 7 107  4.1e-15  7.1e-16 11 R20-072         1
X108 13 36 53.39 -29 56 08.4  6.16  D      11.2   9.5   20.4  48.3    17.6  14.9 4.732 6 108  6.6e-16  1.0e-16  0                 0
X109 13 36 53.51 -29 48 21.6  5.68 Af      19.2  10.4   12.6  39.1    20.0  10.7 5.379 7 109  9.6e-16  1.5e-16  0                 0
X110 13 36 53.61 -29 56 00.9  5.98  A      74.4  11.9   93.9  49.4    74.1  11.7 5.600 7 110  1.5e-15  2.4e-16 11 R20-076         1
X111 13 36 53.61 -29 53 36.5  3.11  D      -4.3  10.1   -9.3  16.0    -7.1   9.8 7.723 7 111  2.6e-15  4.4e-16  0                 0
X112 13 36 53.66 -29 51 54.5  2.22  D       2.7   2.5   12.7  12.5    15.0  13.9 9.768 7 112  1.9e-15  3.2e-16  0                 0
X113 13 36 53.68 -29 54 47.4  4.42  D      -2.3   3.7   -7.5  20.7   -12.8  20.5 9.768 7 113  7.9e-16  1.3e-16  0                 0
X114 13 36 53.80 -29 53 08.3  2.64  D     -32.7  12.1  -16.3  16.8   -33.3  12.3 5.456 7 114  2.5e-14  3.9e-15  0                 0
X115 13 36 53.82 -29 51 01.1  2.62  D     -15.2   8.8  -12.6  14.3   -14.3   7.7 5.986 7 115  9.2e-15  1.5e-15  0                 0
X116 13 36 53.89 -29 48 48.5  5.05  B     139.0  10.3   62.0  23.4   139.6  10.4 5.486 7 116  3.4e-14  5.6e-15  9 R20-081 R20-079 1
X117 13 36 53.92 -29 51 14.6  2.42  D       4.7   2.8   28.8  14.2    26.1  15.6 9.768 7 117  6.1e-15  9.7e-16  0                 0
X118 13 36 54.09 -29 49 33.0  4.10  D      -0.9   8.3   12.2  16.3    -1.0   7.3 6.575 7 118  1.3e-15  2.1e-16  0                 0
X119 13 36 54.14 -29 52 09.4  2.07  B      46.2   7.5   12.1  12.2    45.6   7.4 5.540 7 119  2.2e-15  3.5e-16  0                 1
X120 13 36 54.21 -29 53 07.3  2.53  D     -18.7  10.6   14.6  14.9   -29.4  16.7 4.732 7 120  2.3e-14  3.8e-15  0                 0
X121 13 36 54.25 -29 50 28.0  3.02  A      27.2   9.7   13.9  13.1    26.0   9.2 5.635 7 121  1.7e-14  2.8e-15  0                 1
X122 13 36 54.31 -29 51 43.7  2.07  D      -7.2   8.3   -0.6  12.1   -11.3  13.1 4.732 7 122  1.4e-15  2.3e-16  0                 0
X123 13 36 54.38 -29 52 57.3  2.36  D     -28.2  12.3  -51.8  15.1   -41.8  10.0 7.853 7 123  6.3e-15  1.0e-15  0                 0
X124 13 36 54.55 -29 50 26.7  2.98  B      22.8  10.3   11.8  14.4    21.5   8.2 6.434 7 124  9.9e-15  1.6e-15 11 R20-087         1
X125 13 36 54.66 -29 55 19.7  4.99 Af      13.8  12.2   37.8  28.5    24.3  13.4 7.463 7 125  7.4e-16  1.1e-16  0                 0
X126 13 36 54.79 -29 53 09.0  2.43  C      68.9  13.9   78.3  14.6    72.3   9.9 7.286 7 126  5.8e-14  9.3e-15 11 R20-090         0
X127 13 36 54.81 -29 52 59.8  2.29  B      68.9  11.2   25.1  15.6    66.9  10.8 5.586 7 127  1.6e-14  2.7e-15 11 R20-089         1
X128 13 36 54.87 -29 50 18.7  3.06  B      78.0  10.0   80.8  15.4    77.0   8.3 6.426 7 128  7.7e-15  1.2e-15 11 R20-091         1
X129 13 36 55.03 -29 52 39.4  1.99  A     136.0   9.3   58.3  12.1   124.6   8.2 5.790 7 129  3.6e-15  6.0e-16 11 R20-092         1
X130 13 36 55.05 -29 52 48.5  2.09  D      -9.3   9.6   14.7  11.8   -14.6  15.1 4.732 7 130  1.7e-15  2.7e-16  0                 0
X131 13 36 55.06 -29 53 04.5  2.31  B      30.1  13.6   62.5  15.5    53.5  11.3 8.240 7 131  1.8e-14  2.8e-15  1 R20-093 R20-090 1
X132 13 36 55.08 -29 53 15.4  2.47  C      18.8  10.8    0.8  14.3    29.5  16.9 4.732 7 132  4.5e-15  7.2e-16  0                 0
X133 13 36 55.09 -29 53 10.9  2.40  C     117.0  11.3   72.9  14.4   105.8   9.3 6.106 7 133  3.4e-14  5.4e-15  9 R20-093 R20-090 0
X134 13 36 55.16 -29 50 39.9  2.61  A      39.2   9.1   19.6  14.4    36.8   8.1 5.913 7 134  6.3e-15  1.0e-15  0                 1
X135 13 36 55.20 -29 54 03.1  3.33 Af       7.5   2.8   29.7  15.5    42.0  15.6 9.768 7 135  1.5e-15  2.6e-16  0                 1
X136 13 36 55.36 -29 50 53.5  2.34  A      23.7  10.0   37.9  11.7    33.6   7.8 7.858 7 136  5.1e-15  8.2e-16 11 R20-095         1
X137 13 36 55.37 -29 48 40.7  5.01 Af      22.8  10.0    8.4  27.0    24.2   9.1 6.326 7 137  2.0e-15  3.5e-16  0                 1
X138 13 36 55.48 -29 55 09.8  4.70  D      11.7   8.3    8.6  22.2    18.4  13.1 4.732 7 138  8.5e-16  1.4e-16  0                 0
X139 13 36 55.56 -29 53 03.5  2.18  B     148.3  11.3   36.4  15.7   146.8  11.2 5.530 7 139  8.4e-15  1.3e-15 11 R20-098         2
X140 13 36 56.04 -29 45 08.6  9.78  D      11.5  29.2                 18.1  45.9 4.732 3 140 -2.1e-16 -3.4e-17  0                 0
X141 13 36 56.23 -29 52 55.1  1.91  B     174.9  10.2   77.5  13.5   166.1   9.6 5.680 7 141  4.4e-15  6.7e-16 11 R20-103         1
X142 13 36 56.29 -29 45 48.2  8.85  D     -12.2  19.6                -19.1  30.7 4.732 4 142 -3.2e-16 -5.3e-17  0                 0
X143 13 36 56.38 -29 48 17.7  5.41  A     301.3  11.4  122.1  32.1   298.4  11.3 5.549 7 143  2.3e-15  3.9e-16 11 R20-106         0
X144 13 36 56.45 -29 52 57.6  1.91  D       1.4   2.6    9.2  13.0     7.6  14.4 9.768 7 144  2.9e-15  4.7e-16  0                 0
X145 13 36 56.64 -29 49 12.4  4.15  D       8.5   9.4   19.8  18.1     9.1   8.1 6.512 7 145  1.5e-15  2.6e-16  0                 0
X146 13 36 56.66 -29 48 19.2  5.35  A      44.3  12.4    9.7  33.6    45.8  12.7 5.392 7 146  3.6e-15  5.9e-16  0                 0
X147 13 36 56.69 -29 53 21.3  2.29  D       8.5  10.3    8.6  13.1    13.4  16.2 4.732 7 147  2.0e-15  3.1e-16  0                 0
X148 13 36 56.79 -29 53 16.4  2.18  D      -5.4   2.5  -25.3  12.3   -30.1  13.8 9.768 7 148  2.1e-15  3.5e-16  0                 0
X149 13 36 56.84 -29 49 50.3  3.29  D      -2.4   2.8  -10.0  15.2   -13.6  15.9 9.768 7 149  4.6e-15  7.8e-16  0                 1
X150 13 36 57.25 -29 51 47.1  1.16  D      -7.5   2.5  -38.6  12.2   -41.8  13.8 9.768 7 150  2.5e-15  3.9e-16  0                 0
X151 13 36 57.25 -29 56 00.3  5.74  C      14.5  10.8  -75.8  51.1    14.5  10.5 5.743 7 151  6.5e-16  1.1e-16  0                 0
X152 13 36 57.27 -29 53 39.4  2.59  D       2.5   2.7   16.9  14.0    13.8  15.0 9.768 7 152  2.4e-15  3.9e-16  0                 0
X153 13 36 57.29 -29 50 31.9  2.34  D      -7.6   2.8  -35.7  14.0   -42.7  15.5 9.768 7 153  3.4e-15  5.5e-16  0                 0
X154 13 36 57.37 -29 50 35.4  2.25  A      35.7   9.8   28.3  14.9    34.0   8.4 6.186 7 154  7.2e-15  1.2e-15 11 R20-113         0
X155 13 36 57.48 -29 47 29.0  6.43  D     -10.5   8.1 -109.3  43.7   -58.9  45.2 9.768 6 155  7.3e-18  1.2e-18  0                 0
X157 13 36 57.69 -29 50 39.2  2.12  D      -1.1  10.4   -1.2  14.5    -2.0   9.7 8.064 7 157  4.5e-15  7.7e-16  0                 0
X158 13 36 57.80 -29 50 42.7  2.03  D       3.9  10.3    9.4  15.5     8.2  10.1 8.179 7 158  1.8e-15  2.9e-16  0                 0
X159 13 36 57.88 -29 53 02.8  1.76  A      15.2  11.4   14.4  12.1    15.5   8.3 7.154 7 159  6.8e-15  1.1e-15  0                 1
X160 13 36 57.91 -29 49 23.5  3.76  D       1.6   8.4   -1.0  19.9     3.6  10.0 7.870 7 160  1.3e-15  2.1e-16  0                 0
X161 13 36 58.19 -29 51 24.1  1.17  C      15.7  10.2   -4.1  13.9    24.7  16.0 4.732 7 161  3.4e-15  5.4e-16  0                 0
X162 13 36 58.23 -29 52 15.8  0.92  D      -6.2  13.6  -15.8  12.9   -16.1  10.7 8.782 7 162  5.2e-15  8.4e-16  0                 0
X163 13 36 58.29 -29 48 33.3  4.88  D      -3.3  11.7   -2.5  26.1    -9.3  15.1 8.204 7 163  4.4e-15  7.1e-16  0                 0
X164 13 36 58.34 -29 51 27.5  1.08  B      53.5  10.8    1.9  13.4    84.1  17.0 4.732 7 164  3.9e-15  6.6e-16  0                 0
X165 13 36 58.38 -29 51 04.7  1.48  A    1132.1  13.4 1082.8  17.1  1114.1  10.8 6.669 7 165  1.6e-15  2.7e-16 11 R20-119         0
X166 13 36 58.56 -29 48 20.0  5.17  A      38.0  10.5   43.1  26.2    38.8   9.7 6.122 7 166  2.4e-14  3.7e-15  0                 1
X167 13 36 58.61 -29 53 38.9  2.46  D      13.2   9.3  -12.4  14.3    20.7  14.7 4.732 7 167  2.0e-15  3.2e-16  0                 0
X168 13 36 58.63 -29 52 46.4  1.33  D     -20.0  13.4   14.7  15.3   -31.3  21.0 4.732 7 168  2.5e-15  3.9e-16  0                 0
X169 13 36 58.63 -29 52 36.8  1.15  A      82.8  15.2   43.1  14.7    71.8  12.0 6.158 7 169  3.2e-15  4.9e-16 11 R20-120         0
X170 13 36 58.66 -29 51 06.7  1.39  D       4.2  13.4    5.5  18.7     6.7  21.0 4.732 7 170  3.3e-15  5.4e-16  0                 1
X171 13 36 58.67 -29 43 36.4 11.78  D      51.7 113.1                 51.7 113.1 4.732 1 171  0.0e+00  0.0e+00  0                 0
X172 13 36 58.71 -29 51 00.6  1.51  A      38.4  13.6   37.2  17.6    38.4  11.1 6.707 7 172  4.5e-15  7.3e-16  0                 1
X173 13 36 58.80 -29 48 31.7  4.88  D      -4.6   4.2  -29.5  21.9   -25.8  23.3 9.768 7 173  2.1e-15  3.4e-16  0                 0
X174 13 36 58.81 -29 44 33.3 10.44  D     -10.0  83.3                -55.9 466.8 9.768 2 174 -4.0e-16 -6.4e-17  0                 0
X175 13 36 58.91 -29 50 38.7  1.96  D     -12.5  10.6    3.3  13.9   -19.7  16.6 4.732 7 175  1.7e-15  2.7e-16  0                 0
X176 13 36 58.91 -29 52 25.6  0.90  B      29.1  15.7  -13.4  15.7    45.6  24.6 4.732 7 176  3.0e-15  4.9e-16  0                 1
X177 13 36 58.96 -29 50 25.0  2.26  A      35.5  10.3   37.7  13.9    35.0   8.2 6.621 7 177  2.6e-15  4.1e-16 11 R20-123         0
X178 13 36 59.09 -29 53 36.2  2.38  B      14.5  10.2    8.5  14.8    13.6   8.8 6.129 7 178  3.4e-15  5.2e-16  0                 0
X179 13 36 59.11 -29 54 27.7  3.56  A      71.1  10.3   77.2  14.3    73.9   8.3 6.812 7 179  4.0e-14  6.4e-15 11 R20-125         0
X180 13 36 59.19 -29 51 44.8  0.61  D     -30.2  15.7  -17.6  15.4   -26.3  12.2 6.303 7 180  4.2e-15  6.9e-16  0                 0
X181 13 36 59.19 -29 51 48.0  0.58  A       4.3   3.0   17.6  15.3    24.2  16.8 9.768 7 181  5.3e-15  8.6e-16 11 R20-126         1
X182 13 36 59.32 -29 53 17.6  1.94  D      -8.5  10.8  -28.8  17.3   -21.4  12.3 8.378 7 182  1.9e-15  3.0e-16  0                 0
X183 13 36 59.33 -29 55 08.8  4.51  A      43.2   9.7   23.7  18.9    41.6   9.2 5.702 7 183  3.0e-15  5.0e-16 11 R20-128         1
X184 13 36 59.36 -29 48 37.4  4.71  B     120.8  10.3   68.5  21.2   116.9   9.9 5.674 7 184  1.9e-14  3.1e-15 11 R20-129         3
X185 13 36 59.45 -29 49 59.0  2.81  D     -10.8   7.5  -13.4  13.3   -16.9  11.8 4.732 7 185  2.0e-15  3.2e-16  0                 0
X186 13 36 59.51 -29 52 04.0  0.47  B     197.5  21.8   54.8  23.0   212.2  23.1 5.356 7 186  6.8e-15  1.1e-15 11 R20-130         1
X187 13 36 59.58 -29 54 13.7  3.23  A      26.1   8.8   16.1  14.1    26.0   8.8 5.502 7 187  1.1e-15  1.9e-16 11 R20-131         0
X188 13 36 59.65 -29 51 55.8  0.40  C n   -12.2  19.4  -46.9  16.3   -45.7  15.3 9.152 7 188  1.4e-14  2.9e-15  3 R20-140         0
X189 13 36 59.65 -29 52 22.7  0.72  C n    22.7  16.9   22.9  18.9    35.6  26.6 4.732 7 189  2.4e-14  4.0e-15  1 R20-136 R20-133 0
X190 13 36 59.67 -29 51 08.8  1.20 Af       4.8  16.7   18.8  20.7    12.6  16.5 8.682 7 190  2.6e-15  4.2e-16  0                 0
X191 13 36 59.74 -29 52 16.1  0.58  C n   102.3  18.2  100.4  19.0   102.2  13.4 7.078 7 191  7.2e-15  1.2e-15  3 R20-136         0
X192 13 36 59.76 -29 51 54.8  0.37  C n    84.7  20.8   51.9  18.8    73.6  15.0 6.649 7 192  2.4e-14  3.8e-15  3 R20-140         0
X193 13 36 59.77 -29 52 05.4  0.41  C n    48.4  23.4  -50.7  25.0    76.0  36.7 4.732 7 193  7.4e-15  1.2e-15  1 R20-138 R20-136 0
X194 13 36 59.82 -29 52 02.4  0.37  C n   316.7  24.8   66.1  25.7   318.1  24.9 5.490 7 194  1.6e-14  2.5e-15 11 R20-138         0
X195 13 36 59.83 -29 55 26.0  4.91  D      13.0   9.4   -8.3  23.7    20.4  14.8 4.732 7 195  4.7e-15  7.2e-16  0                 1
X196 13 36 59.83 -29 52 20.3  0.65  C n   141.6  18.8  182.2  18.4   163.4  13.4 7.658 7 196  2.8e-14  4.4e-15  1 R20-136 R20-133 0
X197 13 36 59.98 -29 51 57.4  0.29  C n   733.7  24.3  416.3  21.0   622.9  18.1 6.394 7 197  3.2e-14  5.2e-15  1 R20-140 R20-138 0
X198 13 36 59.99 -29 51 50.3  0.33  C n   711.2  20.5  391.8  22.0   641.2  17.3 6.050 7 198  7.9e-14  1.2e-14 11 R20-140         0
X199 13 37 00.01 -29 54 17.1  3.31  D      -9.8   9.7  -18.9  14.5   -15.4   8.8 7.729 7 199  2.0e-15  3.1e-16  0                 1
X200 13 37 00.04 -29 52 19.6  0.61  C n   509.6  22.0  388.2  19.1   447.8  14.7 6.947 7 200  3.7e-14  6.1e-15 11 R20-136         0
X201 13 37 00.06 -29 51 37.9  0.51  C n   205.6  26.6  179.4  22.6   183.0  17.1 7.128 7 201  6.9e-15  1.1e-15 11 R20-139         0
X202 13 37 00.06 -29 52 02.0  0.30  C n  1075.7  34.4  625.8  29.2   902.6  24.2 6.511 7 202  1.9e-14  3.1e-15  3 R20-138         1
X203 13 37 00.09 -29 53 29.6  2.20  D       0.5   2.7    6.9  13.8     3.0  15.3 9.768 7 203  1.6e-15  2.7e-16  0                 0
X204 13 37 00.10 -29 51 45.7  0.36  C n   925.3  25.7  686.9  26.9   839.8  19.3 6.604 7 204  5.3e-14  8.7e-15  3 R20-140         0
X205 13 37 00.18 -29 48 10.2  5.30  D      18.7  11.4    2.8  29.1    18.3  11.1 5.600 7 205  9.6e-16  1.6e-16  0                 1
X206 13 37 00.22 -29 51 52.4  0.24  C n  4486.4  47.2 3422.3  46.7  4047.6  34.2 6.715 7 206  1.1e-13  3.1e-14  3 R20-140         0
X207 13 37 00.22 -29 52 06.5  0.33  C n   482.1  31.5  177.7  29.3   429.1  26.9 5.870 7 207  2.0e-14  4.0e-15  1 R20-138 R20-146 1
X208 13 37 00.24 -29 52 11.6  0.42  C n   123.2  25.4    6.4  29.4   135.7  27.2 5.315 7 208  1.1e-14  1.7e-15  1 R20-146 R20-136 0
X209 13 37 00.28 -29 51 49.9  0.25  C n  5035.8  79.7 3950.2  57.9  4385.9  47.6 7.360 7 209  1.3e-13  4.4e-14  3 R20-140         0
X210 13 37 00.28 -29 51 51.3  0.23  C n  8495.7 105.7 6397.1  80.9  7343.6  66.2 7.169 7 210  1.7e-13  3.9e-14  3 R20-140         0
X211 13 37 00.31 -29 52 18.7  0.56  C n    85.3  20.9   95.5  21.2    92.6  14.9 7.409 7 211  1.6e-14  2.6e-15  3 R20-136         0
X212 13 37 00.33 -29 52 05.5  0.29  C n  1027.8  39.4  550.7  35.5   881.3  30.4 6.247 7 212  3.8e-14  6.1e-15  1 R20-138 R20-146 3
X213 13 37 00.35 -29 51 52.7  0.20  C n 11101.3 153.0 8063.0 139.8  9776.5 106.9 6.772 7 213  2.0e-13  3.4e-14  3 R20-140         0
X214 13 37 00.37 -29 51 44.4  0.33  C n  1039.9  33.4  862.2  37.7   966.6  24.9 6.662 7 214  6.0e-14  9.7e-15  3 R20-140         0
X215 13 37 00.37 -29 53 23.1  2.04  A      20.7   7.7  -10.1  14.2    32.5  12.1 4.732 7 215  1.9e-15  3.1e-16  0                 1
X216 13 37 00.42 -29 51 59.8  0.18  C n  4867.2  88.9 3718.3  70.2  4270.2  56.2 7.115 7 216  4.2e-13  8.0e-14 11 R20-141         2
X217 13 37 00.43 -29 50 54.1  1.46  D       2.8   3.1   26.4  15.6    15.6  17.2 9.768 7 217  2.4e-15  3.9e-16  0                 0
X218 13 37 00.44 -29 52 10.6  0.37  C n   303.6  27.1   95.5  31.2   289.5  25.7 5.637 7 218  8.4e-15  1.9e-15  3 R20-146         0
X219 13 37 00.44 -29 52 23.0  0.65  B     177.6  19.3  117.7  17.1   152.3  13.4 6.698 7 219  8.4e-15  1.4e-15 11 R20-142         1
X220 13 37 00.48 -29 51 55.9  0.14  C n  6940.6 150.1 5889.6 141.4  6430.9 104.7 6.982 7 220  9.3e-13  1.6e-13  1 R20-144 R20-140 0
X221 13 37 00.50 -29 57 58.8  8.50  D     -19.5  26.6                -24.3  22.8 5.089 4 221 -1.0e-16 -1.6e-17  0                 0
X222 13 37 00.55 -29 52 10.3  0.36  C n   432.6  33.2  180.5  32.2   383.1  27.9 5.934 7 222  1.6e-14  2.6e-15 11 R20-146         1
X223 13 37 00.55 -29 51 59.2  0.14  C n  3778.8 107.7 2862.1  95.9  3357.4  73.5 6.875 7 223  4.2e-13  7.3e-14  1 R20-144 R20-141 2
X224 13 37 00.57 -29 52 04.0  0.22  C n  1363.9  56.7 1049.9  51.8  1215.7  38.6 6.862 7 224  1.3e-13  2.8e-14  1 R20-141 R20-146 1
X225 13 37 00.60 -29 51 46.9  0.24  C n  1548.2  58.3 1033.9  51.8  1330.3  40.0 6.750 7 225  2.2e-14  3.6e-15  3 R20-140         0
X226 13 37 00.64 -29 51 53.6  0.11  C n  5077.9 138.1 4012.9  95.6  4426.2  80.1 7.439 7 226  2.9e-13  4.5e-14  1 R20-144 R20-140 0
X227 13 37 00.64 -29 53 19.7  1.97  D      -2.3   2.8  -12.0  14.1   -12.9  15.4 9.768 7 227  1.7e-15  2.7e-16  0                 0
X228 13 37 00.68 -29 52 06.3  0.26  C n  1051.4  42.4  641.1  40.8   914.2  31.7 6.429 7 228  3.7e-14  8.0e-15  3 R20-146         1
X229 13 37 00.68 -29 52 00.5  0.14  C n  2542.8  92.3 2008.8  87.5  2302.5  65.0 6.832 7 229  3.3e-13  5.1e-14 11 R20-144         2
X230 13 37 00.69 -29 52 04.3  0.21  C n  1521.7  66.4 1094.5  65.3  1351.8  48.2 6.616 7 230  1.3e-13  2.1e-14  1 R20-146 R20-144 1
X231 13 37 00.71 -29 51 56.8  0.08  C n  4370.0 123.0 3193.7 107.4  3834.5  84.4 6.843 7 231  3.6e-13  6.0e-14  1 R20-144 R20-148 1
X232 13 37 00.89 -29 51 58.3  0.07  C n  2626.7  76.3 1840.6  75.9  2328.1  56.2 6.562 7 232  1.4e-13  2.8e-14  3 R20-148         0
X233 13 37 00.89 -29 51 56.0  0.02  C n  4526.4  95.0 3018.2  76.2  3821.2  62.9 6.843 7 233  1.3e-13  2.0e-14 11 R20-148         2
X234 13 37 00.94 -29 52 02.8  0.17  C n  2465.1  58.3 1835.7  47.6  2144.8  37.5 6.990 7 234  1.5e-13  2.6e-14 11 R20-149         0
X235 13 37 01.03 -29 50 56.5  1.38  A      34.0  12.0   41.8  14.9    36.8   9.4 7.076 7 235  3.5e-15  5.7e-16 11 R20-150         1
X236 13 37 01.06 -29 52 45.5  1.18  D     -12.9  12.9   -1.1  16.6   -13.5  13.4 5.388 7 236  6.8e-15  1.1e-15  0                 0
X237 13 37 01.11 -29 51 52.1  0.09  C n  2522.3  53.7 1648.7  41.4  2104.7  35.0 6.848 7 237  2.3e-14  3.8e-15 11 R20-151         1
X239 13 37 01.14 -29 51 55.2  0.06  C n  2167.2  57.7 1504.2  41.0  1809.4  34.8 7.129 7 239  6.2e-14  1.2e-14  1 R20-151 R20-148 0
X240 13 37 01.17 -29 54 49.2  4.08  D       1.2   2.8   10.2  16.6     7.0  15.5 9.768 7 240  1.4e-15  2.3e-16  0                 0
X241 13 37 01.19 -29 51 57.3  0.09  C n  2169.5  50.5 1573.9  37.1  1843.3  31.1 7.152 7 241  1.4e-13  2.3e-14  1 R20-154 R20-148 2
X242 13 37 01.26 -29 52 02.3  0.19  C n  1097.2  32.6  704.5  26.8   924.3  22.2 6.697 7 242  3.3e-14  6.8e-15  9 R20-152 R20-154 0
X243 13 37 01.28 -29 52 00.1  0.16  C n  1838.5  39.4 1210.3  27.6  1504.6  23.9 7.055 7 243  6.9e-14  1.1e-14  1 R20-154 R20-152 2
X244 13 37 01.30 -29 51 36.5  0.45  C     -38.0  21.2  -48.2  19.4   -49.3  14.5 8.048 7 244  4.1e-15  6.4e-16  0                 0
X245 13 37 01.31 -29 51 28.8  0.63  C     368.5  16.8  348.4  17.7   359.9  12.0 6.991 7 245  7.8e-14  1.3e-14 11 R20-155         0
X246 13 37 01.46 -29 51 41.5  0.35  C      -7.7  18.4   -5.3  21.1   -12.0  28.9 4.732 7 246  4.6e-15  7.6e-16  0                 0
X247 13 37 01.46 -29 51 54.5  0.15  C n   278.0  26.1  181.1  21.1   232.8  17.4 6.737 7 247  2.1e-14  3.5e-15  3 R20-154         0
X248 13 37 01.48 -29 53 26.5  2.15  D      -3.4   2.6  -19.4  13.1   -18.9  14.3 9.768 7 248  1.4e-15  2.3e-16  0                 0
X249 13 37 01.57 -29 49 59.0  2.72  A      37.6   9.1   26.3  15.3    36.5   8.7 5.633 7 249  4.9e-15  8.4e-16 11 R20-156         1
X250 13 37 01.61 -29 52 02.2  0.27  C n   132.9  23.8   38.1  19.4   119.0  20.8 5.771 7 250  8.6e-15  1.4e-15 11 R20-154         1
X251 13 37 01.63 -29 51 28.2  0.66  C      71.1  15.8  140.9  17.5   126.0  12.9 8.248 7 251  2.3e-14  3.8e-15  3 R20-155         0
X252 13 37 01.63 -29 47 42.8  5.91  D      -3.6   6.2  -33.2  45.0   -20.3  34.5 9.768 7 252  1.5e-16  2.5e-17  0                 0
X253 13 37 01.67 -29 54 10.0  3.18  D      -1.2   2.6  -13.9  13.8    -6.6  14.6 9.768 7 253  3.8e-15  6.2e-16  0                 1
X254 13 37 01.68 -29 52 11.3  0.45  D      -6.4   3.1  -32.7  15.5   -36.0  17.6 9.768 7 254  7.9e-15  1.3e-15  0                 0
X255 13 37 01.70 -29 54 40.6  3.90  D      -0.0   3.2   -2.8  18.1    -0.0  18.0 9.768 7 255  2.5e-15  4.0e-16  0                 1
X256 13 37 01.73 -29 51 13.4  0.99  A      71.6  13.6   56.5  16.1    65.6  10.9 6.337 7 256  7.1e-15  1.1e-15 11 R20-157         1
X257 13 37 01.84 -29 51 19.1  0.87  C      15.4  16.3   -0.5  17.7    14.6  15.4 5.636 7 257  1.4e-14  2.4e-15  0                 0
X258 13 37 02.01 -29 55 17.9  4.78  D       2.4   4.0   21.8  22.6    13.7  22.2 9.768 7 258  1.2e-15  2.0e-16  0                 0
X259 13 37 02.15 -29 55 06.0  4.51  D      -4.5  11.3   -5.4  19.9    -6.0  10.0 7.255 7 259  1.0e-15  1.6e-16  0                 0
X260 13 37 02.20 -29 51 44.1  0.45  D      -6.1  17.6  -24.3  19.2   -19.1  16.2 8.961 7 260  2.9e-15  4.7e-16  0                 0
X261 13 37 02.21 -29 49 52.5  2.87  A      97.1  10.2   10.1  16.3   107.7  10.8 5.274 7 261  3.9e-15  6.5e-16 11 R20-159         1
X262 13 37 02.31 -29 50 07.3  2.53  D       4.4   2.9   29.2  14.6    24.7  16.3 9.768 7 262  2.5e-15  4.0e-16  0                 1
X263 13 37 02.34 -29 44 25.5 10.51  D      69.5  83.1                389.1 465.4 9.768 2 263 -8.1e-16 -1.3e-16  0                 0
X264 13 37 02.34 -29 52 06.3  0.51  C      12.5  14.2   41.5  15.5    39.1  13.2 8.870 7 264  5.3e-15  8.7e-16  0                 0
X265 13 37 02.42 -29 51 26.1  0.79  A     263.4  16.4  217.7  13.8   238.0  10.7 7.103 7 265  6.8e-15  1.1e-15 11 R20-160         1
X266 13 37 02.44 -29 51 19.6  0.92  D     -10.2  13.8   -4.9  14.5   -16.0  21.7 4.732 7 266  6.1e-15  9.8e-16  0                 0
X267 13 37 02.46 -29 53 19.2  2.05 Af       8.4   9.2   13.2  12.2    13.4   8.2 7.878 7 267  1.4e-15  2.3e-16  0                 0
X268 13 37 02.47 -29 53 45.3  2.66  A      34.8   9.1   26.7  13.6    32.7   8.2 5.754 7 268  8.3e-16  1.3e-16 11 R20-161         0
X269 13 37 02.67 -29 48 24.4  4.93  D      12.1   9.3   10.1  25.0    12.0   8.8 5.888 7 269  8.2e-16  1.3e-16  0                 0
X270 13 37 02.83 -29 51 40.5  0.64  D       6.6  15.4   -6.6  15.7     7.0  16.1 5.394 7 270  3.5e-15  5.7e-16  0                 0
X271 13 37 02.93 -29 57 37.9  8.10  D      -6.9  18.9                 -6.7  18.3 5.434 4 271 -7.1e-17 -1.2e-17  0                 0
X272 13 37 03.02 -29 49 45.5  3.05  A     104.4  10.8   53.6  16.6    98.9  10.1 5.682 7 272  3.4e-14  5.8e-15 11 R20-165         1
X273 13 37 03.11 -29 55 31.5  5.16  D       1.9   4.7   12.4  27.0    10.5  26.5 9.768 7 273  3.8e-15  6.2e-16  0                 0
X274 13 37 03.29 -29 52 26.7  1.06  A     103.8  10.3   66.6  11.8    92.8   8.0 6.281 7 274  2.4e-15  3.9e-16 11 R20-170         0
X275 13 37 03.46 -29 54 01.7  3.12  C     871.3  11.4  711.0  17.6   835.1   9.7 6.254 7 275  7.1e-14  1.2e-14 11 R20-171         1
X276 13 37 03.48 -29 51 42.9  0.80  C      16.7  13.8   19.7  12.8    20.7   9.5 7.871 7 276  3.4e-15  5.7e-16  0                 0
X277 13 37 03.50 -29 53 31.2  2.44  A       9.1   8.9   10.7  13.8     9.2   7.5 6.510 7 277  1.5e-15  2.4e-16  0                 0
X278 13 37 03.56 -29 53 19.9  2.20  D      -9.1   7.3   11.2  13.2   -14.2  11.5 4.732 7 278  1.6e-15  2.5e-16  0                 0
X279 13 37 03.58 -29 49 40.8  3.19  A     171.1  11.4  149.6  16.7   162.0   9.2 6.379 7 279  9.4e-15  1.5e-15 11 R20-172         1
X280 13 37 03.84 -29 52 22.9  1.14  D      -6.5   9.6   -7.1  11.8   -10.0   7.9 7.917 7 280  2.4e-15  3.8e-16  0                 0
X281 13 37 03.88 -29 49 30.4  3.44  D     -17.5   9.1  -12.3  15.8   -27.5  14.3 4.732 7 281  9.5e-15  1.6e-15  0                 0
X282 13 37 03.93 -29 53 22.1  2.30 Af      23.4   7.6   28.3  15.3    22.8   7.3 5.649 7 282  1.6e-15  2.4e-16  0                 0
X283 13 37 04.18 -29 53 12.2  2.12  D      11.8   6.8    4.8  12.4    11.3   6.1 5.894 7 283  1.7e-15  2.9e-16  0                 0
X284 13 37 04.28 -29 54 03.6  3.25  D     -10.8   9.7   -1.3  17.9   -10.5   9.5 5.585 7 284  5.8e-15  9.0e-16  0                 1
X285 13 37 04.37 -29 51 30.7  1.15  D      -1.7  10.4   -0.9  11.8    -1.7   7.9 7.008 7 285  3.4e-15  5.5e-16  0                 0
X286 13 37 04.38 -29 51 21.5  1.25  D     -25.8  10.0  -12.5  12.3   -23.8   7.7 6.484 7 286  3.3e-15  5.5e-16  0                 0
X287 13 37 04.41 -29 49 38.7  3.28  A      82.6   9.0   42.2  15.2    79.0   8.4 5.705 7 287  1.4e-14  2.3e-15 11 R20-177         1
X288 13 37 04.52 -29 49 35.4  3.36  C       4.9   2.9   22.4  16.1    27.5  16.4 9.768 7 288  1.3e-14  2.1e-15  3 R20-177         1
X289 13 37 04.56 -29 51 07.8  1.50  C      12.9   8.8  -15.0  11.0    20.3  13.8 4.732 7 289  4.5e-15  7.6e-16  0                 0
X290 13 37 04.65 -29 51 20.4  1.33  D     -17.6   9.7   -1.3  11.3   -27.6  15.3 4.732 7 290  2.6e-15  4.2e-16  0                 0
X291 13 37 04.65 -29 50 54.5  1.74  C      55.6   9.8   16.5  11.4    51.3   8.8 5.765 7 291  3.8e-14  6.1e-15  9 R20-178 R20-181 0
X292 13 37 04.66 -29 55 34.1  5.34  A      41.1  11.7    0.1  23.8    39.4  10.5 5.963 7 292  7.4e-15  1.3e-15 11 R20-180         1
X293 13 37 04.70 -29 50 40.2  2.02  D       4.8   8.0  -13.0  11.5     7.5  12.6 4.732 7 293  3.2e-15  5.4e-16  0                 0
X294 13 37 04.73 -29 50 59.0  1.68  C     184.0   9.5   56.5  11.2   172.6   8.7 5.678 7 294  1.0e-13  1.7e-14  9 R20-181 R20-178 0
X295 13 37 04.74 -29 48 52.0  4.35  D      -8.6   9.6   -1.5  23.1    -9.7  10.0 5.262 7 295  4.4e-15  7.0e-16  0                 0
X296 13 37 04.83 -29 51 07.4  1.56  D      -6.1   2.1  -32.3  10.4   -34.1  11.6 9.768 7 296  5.1e-15  8.2e-16  0                 0
X297 13 37 04.88 -29 44 50.1  9.93  D     -14.4  33.8                -22.6  53.1 4.732 3 297 -5.4e-16 -8.8e-17  0                 0
X298 13 37 04.90 -29 53 39.5  2.81  D      14.0   8.1   -1.8  14.3    22.0  12.6 4.732 7 298  4.4e-15  7.1e-16  0                 0
X299 13 37 05.13 -29 52 07.1  1.33  D       3.8   2.2   23.6  11.0    21.4  12.3 9.768 7 299  2.2e-15  3.4e-16  0                 0
X300 13 37 05.15 -29 53 17.1  2.39  D      -4.4   2.4  -26.3  13.0   -24.4  13.5 9.768 7 300  1.5e-15  2.4e-16  0                 0
X301 13 37 05.26 -29 51 21.8  1.47  D     -15.8   8.6  -13.8   9.8   -15.4   6.5 6.842 7 301  2.1e-15  3.6e-16  0                 0
X302 13 37 05.41 -29 54 09.6  3.54  D      -2.9   2.8  -13.5  15.6   -16.3  15.7 9.768 7 302  1.9e-15  3.0e-16  0                 0
X303 13 37 05.47 -29 52 34.0  1.71  C      11.6   7.0    8.8   9.7    10.8   6.1 6.013 7 303  2.4e-15  3.8e-16  0                 0
X304 13 37 05.50 -29 50 32.6  2.28  D       2.7   2.4    8.8  12.6    15.1  13.4 9.768 7 304  5.3e-15  8.2e-16  0                 0
X305 13 37 05.53 -29 57 57.2  8.71  D      14.2  17.8                 22.2  27.9 4.732 4 305 -1.4e-16 -2.2e-17  0                 0
X306 13 37 05.61 -29 47 28.5  6.29  B      26.2  12.9   61.9  40.4    30.9  13.2 6.192 6 306  3.8e-17  6.3e-18  0                 0
X307 13 37 05.76 -29 49 23.2  3.73  D       0.4   9.0   -9.4  16.1     0.4   8.0 6.053 7 307  4.5e-15  7.2e-16  0                 0
X308 13 37 05.84 -29 48 21.9  5.09  D      -0.5  10.6   -8.7  28.6    -0.9  16.6 4.732 7 308  2.8e-15  4.5e-16  0                 0
X309 13 37 05.99 -29 51 59.1  1.55  D      -1.6   2.2   -7.2  11.0    -8.8  12.1 9.768 7 309  2.7e-15  4.2e-16  0                 0
X310 13 37 06.02 -29 55 14.4  5.04  A      32.9   9.2   20.1  20.8    37.1   9.6 5.241 7 310  3.7e-15  6.1e-16 11 R20-191         1
X311 13 37 06.17 -29 54 44.2  4.39  D      11.7   8.2   -8.2  19.9    18.3  12.8 4.732 7 311  2.4e-15  3.9e-16  0                 1
X312 13 37 06.19 -29 52 32.0  1.88  D      -7.2   7.5    5.3  10.4   -11.3  11.8 4.732 7 312  2.0e-15  3.1e-16  0                 0
X313 13 37 06.44 -29 50 25.4  2.57  D       3.9   8.6   15.0  13.3    12.5  10.1 8.635 7 313  6.5e-15  1.0e-15  0                 1
X314 13 37 06.61 -29 49 44.2  3.39  D       1.4   3.1    9.2  15.8     8.0  17.3 9.768 7 314  3.9e-15  6.2e-16  0                 0
X315 13 37 06.63 -29 51 07.6  1.98  D      -4.8   2.1  -25.7  10.6   -26.8  11.9 9.768 7 315  3.1e-15  5.0e-16  0                 0
X316 13 37 06.64 -29 53 32.7  2.99  A     240.3   8.0  131.4  12.6   228.2   7.4 5.772 7 316  3.8e-15  6.2e-16 11 R20-193         2
X317 13 37 06.78 -29 50 57.8  2.13  D     -24.3   9.6  -23.3  12.4   -23.0   7.6 6.501 7 317  4.8e-15  7.9e-16  0                 0
X318 13 37 06.97 -29 49 34.6  3.63  C     978.1  13.8  739.2  15.3   890.5  10.2 6.597 7 318  7.8e-14  1.3e-14 11 R20-198         0
X319 13 37 07.03 -29 49 08.1  4.18  D      -1.2   3.6  -22.8  19.9    -6.9  20.0 9.768 7 319  6.7e-15  1.1e-15  0                 1
X320 13 37 07.07 -29 53 20.9  2.86  B      37.6   8.1   19.7  13.1    59.1  12.7 4.732 7 320  5.5e-15  8.5e-16  0                 1
X321 13 37 07.11 -29 51 01.6  2.17  A      34.9  10.0   36.8  11.7    33.9   7.3 6.857 7 321  1.4e-14  2.2e-15  0                 1
X322 13 37 07.12 -29 52 02.1  1.90 Af       7.2   6.8   -1.3  11.0    11.3  10.7 4.732 7 322  2.6e-15  4.3e-16  0                 0
X323 13 37 07.15 -29 51 08.8  2.10  C       8.3   9.4   15.9  13.7    14.2   8.8 7.876 7 323  1.4e-14  2.3e-15 11 R20-203         0
X324 13 37 07.29 -29 46 50.1  7.24  D     -12.6  11.7                -19.7  18.3 4.732 4 324 -5.1e-17 -1.1e-17  0                 0
X325 13 37 07.40 -29 46 49.3  7.27  D       0.2  14.9                  1.0  83.5 9.768 4 325 -4.7e-17 -7.8e-18  0                 0
X326 13 37 07.48 -29 51 33.4  2.01  A      69.8   8.4   30.7  12.5    65.8   7.7 5.841 7 326  6.5e-15  1.0e-15 11 R20-204         1
X327 13 37 07.52 -29 48 59.4  4.42  D      13.7  10.1    1.3  21.2    13.6  10.0 5.529 7 327  6.5e-15  1.1e-15  0                 0
X328 13 37 07.56 -29 49 18.8  4.03  A      36.5   9.6    5.1  18.9    41.4  10.1 5.246 7 328  4.0e-15  6.8e-16 11 R20-205         0
X329 13 37 07.68 -29 50 56.9  2.36  D     -15.8   8.2   23.7  10.4   -24.8  12.9 4.732 7 329  1.3e-14  2.0e-15  0                 0
X330 13 37 07.92 -29 49 20.3  4.04  A      37.4  10.0   -5.4  18.6    38.7  10.3 5.403 7 330  6.7e-15  1.0e-15 11 R20-210         1
X331 13 37 07.94 -29 52 14.3  2.21  D      -3.8   2.4  -21.5  12.0   -21.1  13.2 9.768 7 331  1.1e-14  1.7e-15  0                 0
X332 13 37 08.19 -29 49 16.8  4.15  D      -2.3   3.3   -7.9  19.4   -12.9  18.3 9.768 7 332  1.1e-14  1.8e-15  0                 0
X333 13 37 08.21 -29 52 57.4  2.75  C     100.6   7.8   75.9  10.3    93.1   6.4 6.283 7 333  4.7e-14  7.8e-15 11 R20-212         0
X334 13 37 08.22 -29 43 23.1 12.01  D     -55.1 138.4                -55.1 138.4 4.732 1 334  0.0e+00  0.0e+00  0                 0
X335 13 37 08.25 -29 51 25.0  2.27  D       2.0   2.8   13.6  14.0    11.3  15.6 9.768 7 335  1.2e-14  1.9e-15 11 R20-211         0
X336 13 37 08.31 -29 50 56.3  2.53  D      10.1   7.9   -4.9  10.3    15.9  12.4 4.732 7 336  1.8e-14  2.8e-15  0                 1
X337 13 37 08.36 -29 52 55.6  2.77  D      -0.8   2.0   -4.6  10.1    -4.3  11.2 9.768 7 337  2.7e-14  4.4e-15  0                 0
X338 13 37 08.48 -29 52 01.7  2.31  A      59.7   9.0   29.4  11.4    53.9   7.5 6.063 7 338  2.0e-14  3.1e-15 11 R20-216         1
X339 13 37 08.57 -29 51 35.0  2.33  C      16.6   9.9   -6.9  11.4    17.7  10.5 5.373 7 339  5.8e-15  9.4e-16  0                 1
X340 13 37 08.63 -29 55 30.5  5.74  D      11.9  11.5   23.3  33.0    21.3  12.6 7.455 7 340  6.4e-16  1.1e-16  0                 0
X341 13 37 08.69 -29 52 43.4  2.70  C      18.3   8.6   16.8  10.5    16.9   6.9 6.314 7 341  1.2e-14  2.0e-15  0                 1
X342 13 37 08.77 -29 51 37.6  2.38  A     201.7   9.4  130.2  12.1   183.9   7.9 6.080 7 342  6.2e-15  1.0e-15 11 R20-221         1
X343 13 37 08.79 -29 52 06.3  2.42  D       4.0   8.5    7.4  11.2     5.4   6.8 7.596 7 343  1.2e-14  2.0e-15  0                 0
X344 13 37 08.79 -29 53 34.9  3.48  D       4.0   2.3   25.7  12.7    22.2  13.0 9.768 7 344  1.5e-15  2.5e-16  0                 0
X345 13 37 09.05 -29 49 38.5  3.87  D      11.7   8.5   19.0  16.4    12.0   8.7 5.427 7 345  2.4e-15  4.0e-16  0                 0
X346 13 37 09.07 -29 51 25.1  2.51  D       4.3   8.6    1.7  12.2     6.7  13.6 4.732 7 346  8.7e-15  1.4e-15 11 R20-226         0
X347 13 37 09.20 -29 49 24.8  4.15  D       4.4   3.4   28.1  18.9    24.8  18.9 9.768 7 347  6.5e-15  1.1e-15  0                 0
X348 13 37 09.25 -29 51 33.8  2.53  A     248.9   9.5  126.1  13.3   230.0   8.4 5.861 7 348  1.2e-14  2.1e-15 11 R20-227         1
X349 13 37 09.87 -29 50 26.8  3.27  D       4.4   8.3   20.2  13.3    16.7  10.3 8.735 7 349  3.2e-15  5.1e-16  0                 0
X350 13 37 10.06 -29 51 28.0  2.79  C     163.7   9.4   77.9  11.5   150.1   8.3 5.839 7 350  3.3e-14  5.2e-15 11 R20-233         1
X351 13 37 10.31 -29 49 18.4  4.45  D      -5.3   3.4  -32.3  19.0   -29.5  18.8 9.768 7 351  8.9e-15  1.5e-15  0                 0
X352 13 37 10.36 -29 51 29.4  2.88  C      26.2   9.5    5.9  11.9    41.1  14.9 4.732 7 352  1.6e-14  2.5e-15  3 R20-233         1
X353 13 37 10.99 -29 50 46.5  3.33  A      23.2   7.7   24.7  12.5    21.6   6.5 6.162 7 353  4.7e-15  7.8e-16  0                 1
X354 13 37 11.48 -29 49 53.4  4.10  C      73.3   9.6   23.4  19.0    69.6   8.7 5.854 7 354  6.6e-14  1.1e-14 11 R20-239         0
X355 13 37 11.48 -29 50 13.7  3.82  A      44.9   8.3    1.8  15.9    70.5  13.0 4.732 7 355  2.4e-15  4.0e-16 11 R20-238         1
X356 13 37 11.50 -29 51 41.5  3.20  D      -5.0   2.4  -24.5  12.0   -28.1  13.3 9.768 7 356  3.8e-15  6.2e-16  0                 1
X357 13 37 11.84 -29 48 33.9  5.52  D      14.0  10.3   20.9  34.8    14.0  10.0 5.792 7 357 -3.3e-15 -5.2e-16  0                 0
X358 13 37 11.88 -29 52 15.5  3.41  B      15.0   7.4   13.2  11.7    23.6  11.7 4.732 7 358  4.9e-15  7.9e-16  0                 1
X359 13 37 11.94 -29 48 42.0  5.39  D       7.9   9.6   26.9  38.1    12.3  15.1 4.732 7 359  6.3e-16  1.0e-16  0                 0
X360 13 37 12.06 -29 50 57.1  3.54 Af      19.9   7.5    1.2  14.5    31.2  11.8 4.732 7 360  7.6e-15  1.3e-15  0                 1
X361 13 37 12.07 -29 49 35.0  4.51  D      -5.7   9.8    7.9  22.1   -14.5  11.5 8.140 7 361  1.3e-15  2.1e-16  0                 0
X362 13 37 12.28 -29 48 03.9  6.16  D      11.7   8.2   82.3  39.9    65.4  45.8 9.768 6 362  2.3e-16  3.9e-17  0                 0
X363 13 37 12.45 -29 51 40.1  3.49  A       6.1   8.0   -8.2  12.6     9.6  12.5 4.732 7 363  1.9e-15  3.1e-16 11 R20-244         0
X364 13 37 12.45 -29 50 20.2  3.98  A      40.5   8.2   39.4  15.7    38.6   7.5 5.847 7 364  1.8e-14  3.1e-15  0                 1
X365 13 37 12.52 -29 49 39.8  4.53  D      -5.3   3.5  -40.9  19.3   -29.5  19.4 9.768 7 365  1.3e-15  2.1e-16  0                 0
X366 13 37 12.53 -29 51 54.9  3.53  A      33.5   7.8   13.3  13.3    52.7  12.3 4.732 7 366  1.7e-15  2.7e-16 11 R20-245         0
X368 13 37 12.81 -29 50 12.3  4.16  A      26.5   8.2  -15.8  19.1    41.6  12.9 4.732 7 368  2.6e-15  4.1e-16  0                 1
X369 13 37 12.94 -29 45 09.6  9.88  D      58.0 111.0                 67.0  47.3 4.882 2 369 -4.6e-16 -7.5e-17  0                 0
X370 13 37 13.13 -29 52 38.2  3.93  D      15.0   7.7    1.0  13.1    23.5  12.2 4.732 7 370  1.1e-15  1.9e-16  0                 0
X371 13 37 13.65 -29 52 00.1  3.88  D       2.4   8.9    4.4  14.2     6.0   9.7 8.310 7 371  1.2e-15  2.0e-16  0                 0
X372 13 37 13.86 -29 50 06.1  4.50  D       3.9   3.5   25.9  20.3    21.7  19.8 9.768 7 372  1.1e-15  1.9e-16  0                 0
X373 13 37 13.87 -29 56 12.0  7.48  D       4.0  13.7                 22.7  76.5 9.768 4 373 -2.0e-15 -3.4e-16  0                 0
X374 13 37 14.07 -29 49 05.9  5.38  D     -11.7   6.2  -94.2  37.1   -65.4  34.5 9.768 7 374  6.1e-16  9.6e-17  0                 0
X375 13 37 14.15 -29 54 58.5  6.14  D      10.7  12.2   66.3  45.6    17.0  13.6 7.031 7 375  8.7e-16  1.4e-16  0                 0
X376 13 37 14.34 -29 43 55.7 11.61  D      84.2 124.9                 84.2 124.9 4.732 1 376 -3.3e-16 -5.2e-17  0                 0
X377 13 37 14.40 -29 51 30.3  4.09  D       4.5   3.1   28.2  17.1    25.2  17.4 9.768 7 377  1.2e-15  1.9e-16  0                 0
X378 13 37 14.45 -29 51 48.8  4.10  A      13.7   7.6   18.1  15.9    21.6  11.9 4.732 7 378  1.1e-15  1.7e-16  0                 0
X379 13 37 14.67 -29 49 44.4  4.96  D      -1.7   4.5   -0.8  27.6    -9.6  25.1 9.768 7 379  7.3e-16  1.2e-16  0                 0
X380 13 37 14.75 -29 54 28.1  5.76  D       4.6   4.8   62.0  29.7    26.0  26.7 9.768 7 380  5.0e-16  8.3e-17  0                 0
X381 13 37 15.01 -29 51 38.7  4.27  D      -4.6   9.1    5.4  16.9    -5.3   8.0 6.796 7 381  1.7e-15  2.8e-16  0                 0
X382 13 37 15.13 -29 47 59.6  6.70  D      -0.7  15.9                 -3.9  89.0 9.768 4 382  1.6e-16  2.5e-17  0                 0
X383 13 37 16.18 -29 56 56.5  8.79  D       5.7  16.2                  8.9  25.4 4.732 4 383 -1.4e-16 -2.3e-17  0                 0
X384 13 37 16.20 -29 52 02.2  4.67  D       1.5   3.3   12.4  19.7     8.2  18.7 9.768 7 384  1.1e-15  1.6e-16  0                 0
X386 13 37 16.38 -29 49 39.4  5.44  D       2.7  10.8  -37.3  41.2     2.7  10.7 5.581 7 386  6.1e-16  9.7e-17  0                 0
X387 13 37 16.41 -29 46 29.0  8.62  D      17.7  20.7                 27.8  32.5 4.732 4 387 -2.1e-16 -3.4e-17  0                 0
X388 13 37 17.02 -29 48 15.3  6.79  D      -4.8  12.3                 -7.5  19.3 4.732 4 388  4.5e-14  7.2e-15  0                 0
X389 13 37 17.21 -29 51 53.3  4.95  A      97.7  10.5   23.3  23.4   101.7  10.8 5.386 7 389  8.0e-15  1.3e-15 11 R20-256         1
X390 13 37 17.31 -29 53 37.2  5.72  D       8.3   9.9   16.2  35.5     9.1  10.1 5.228 7 390  8.8e-16  1.4e-16  0                 0
X391 13 37 17.40 -29 51 54.0  5.01  A     329.6  10.7  124.9  25.9   325.7  10.6 5.552 7 391  1.1e-14  1.7e-15 11 R20-258         1
X392 13 37 17.56 -29 44 42.6 10.92  D      86.9 104.8                 86.9 104.8 4.732 1 392 -5.2e-16 -8.4e-17  0                 0
X393 13 37 17.98 -29 52 11.8  5.24  D       3.7   9.7  -19.7  27.6     3.6   9.2 5.723 7 393  1.4e-15  2.3e-16  0                 0
X395 13 37 18.42 -29 51 18.5  5.32  D      -3.2   4.5  -59.1  29.2   -18.1  25.4 9.768 7 395  7.8e-16  1.3e-16  0                 0
X396 13 37 18.57 -29 52 07.6  5.40  D      -8.5   9.5    2.8  27.9   -13.4  14.9 4.732 7 396  9.6e-16  1.6e-16  0                 0
X397 13 37 18.89 -29 50 13.7  5.77  D       6.9  10.8   52.3  42.6    19.1  16.2 7.764 7 397  6.0e-16  9.9e-17  0                 0
X398 13 37 18.98 -29 47 04.0  8.37  D     -38.8  26.1               -217.5 146.5 9.768 4 398 -1.6e-16 -2.5e-17  0                 0
X399 13 37 19.27 -29 57 09.8  9.63  D     -27.9  21.2                -43.7  33.2 4.732 4 399 -1.9e-16 -3.3e-17  0                 0
X400 13 37 19.31 -29 48 38.4  6.93 Af      49.0  15.5                 76.9  24.3 4.732 4 400 -5.0e-17 -8.1e-18  0                 0
X401 13 37 19.53 -29 47 50.7  7.69  D      26.1  18.8                146.0 105.4 9.768 4 401 -1.6e-16 -2.5e-17  0                 0
X402 13 37 19.64 -29 51 31.6  5.67  D      -1.2   6.4  -29.1  41.4    -6.8  35.8 9.768 7 402  5.4e-16  8.3e-17  0                 0
X403 13 37 19.79 -29 53 48.5  6.54  D      19.7  13.6   17.1  45.2    21.8  13.6 5.264 6 403  7.3e-16  1.2e-16  0                 0
X404 13 37 19.98 -29 53 17.5  6.27  D      -6.7   6.6  -42.7  45.2   -37.4  37.0 9.768 7 404  8.1e-16  1.4e-16  0                 0
X405 13 37 20.02 -29 51 30.5  5.79  D       6.7   6.5   34.6  43.2    37.5  36.7 9.768 7 405  4.9e-16  8.2e-17  0                 0
X406 13 37 20.59 -29 45 23.0 10.51  D     -10.5  91.2                -59.0 510.8 9.768 2 406 -6.0e-16 -1.0e-16  0                 0
X407 13 37 20.90 -29 47 23.1  8.41  D     -14.9  23.9                -83.6 133.9 9.768 4 407 -2.1e-16 -3.5e-17  0                 0
X408 13 37 21.11 -29 52 42.6  6.34  D      16.1  12.9  101.2  49.5    22.1  14.1 6.672 7 408  1.0e-15  1.7e-16  0                 0
X409 13 37 21.43 -29 51 21.3  6.22  D      -3.2  13.1   65.2  46.6    -3.7  12.8 6.226 6 409  5.3e-16  8.8e-17  0                 0
X410 13 37 21.54 -29 57 37.5 10.61  D      25.5  31.9                 40.1  50.1 4.732 3 410 -2.5e-16 -4.2e-17  0                 0
X412 13 37 22.15 -29 52 07.9  6.49  D       6.1  14.1    3.4  51.6     6.7  14.2 5.960 6 412  1.7e-16  2.6e-17  0                 0
X413 13 37 23.51 -29 50 60.0  6.88  C      35.7  15.9                 36.2  16.1 5.541 4 413  5.0e-16  8.0e-17  0                 0
X414 13 37 24.73 -29 58 56.2 12.75  D    -181.5 179.1               -181.5 179.1 4.732 1 414 -2.8e-16 -4.8e-17  0                 0
X415 13 37 24.85 -29 48 57.5  8.06  D      -1.3  21.7                 -7.2 121.5 9.768 4 415  2.4e-16  3.9e-17  0                 0
X416 13 37 25.32 -29 49 32.0  7.88  D      -8.8  18.2                -49.0 102.1 9.768 4 416  7.7e-17  1.3e-17  0                 0
X417 13 37 25.53 -29 54 32.3  8.63  D     -12.1  18.5                -18.9  29.1 4.732 4 417  2.5e-16  4.0e-17  0                 0
X418 13 37 26.28 -29 49 16.0  8.27  D       3.6  24.0                 20.4 134.4 9.768 4 418  9.1e-17  1.5e-17  0                 0
X420 13 37 26.47 -29 48 33.0  8.74  D      30.2  29.6                 29.6  24.4 5.199 4 420 -4.2e-17 -6.7e-18  0                 0
X423 13 37 27.29 -29 55 48.4 10.10  D       7.2  37.6                 40.4 210.8 9.768 3 423  2.4e-15  3.8e-16  0                 0
X426 13 37 28.39 -29 55 23.9 10.06  D       6.3  41.9                 35.5 234.5 9.768 3 426  1.1e-16  1.7e-17  0                 0
X427 13 37 28.50 -29 54 24.0  9.37  D      -5.9  35.2                 -6.3  31.1 5.178 4 427  1.2e-16  1.8e-17  0                 0
X428 13 37 28.93 -29 49 42.7  8.81  D       7.0  33.3                 39.4 186.3 9.768 4 428 -3.8e-18 -6.1e-19  0                 0
X430 13 37 29.18 -29 52 23.3  8.69  D      13.0  24.4                 73.0 136.5 9.768 4 430  3.4e-16  5.6e-17  0                 0
X431 13 37 29.53 -29 50 28.3  8.77  A     575.0  28.9                608.9  26.5 5.248 4 431 -2.2e-15 -3.6e-16 11 R20-266         0
X432 13 37 29.62 -29 50 08.2  8.87  D      -4.1  24.1                 -6.5  37.8 4.732 4 432  4.8e-17  7.5e-18  0                 0
X433 13 37 29.80 -29 52 30.5  8.90  D      18.1  20.2                 28.5  31.8 4.732 4 433 -6.5e-17 -1.1e-17  0                 0
X435 13 37 30.08 -29 48 28.9  9.72  D      18.6  51.5                104.1 288.8 9.768 3 435 -1.6e-16 -2.6e-17  0                 0
X440 13 37 31.22 -29 51 56.2  9.23  D     -11.5  27.6                -64.3 154.9 9.768 4 440  5.6e-17  9.2e-18  0                 0
X441 13 37 31.38 -29 52 18.9  9.34  C     723.6  40.8                717.2  38.0 5.324 4 441  9.2e-17  1.5e-17 11 R20-267         0
X442 13 37 33.10 -29 51 01.0  9.77  A     296.1  65.2                313.3  47.9 5.115 3 442 -4.3e-15 -6.8e-16 11 R20-268         0
X443 13 37 33.40 -29 55 14.2 11.30  D     -17.7  47.1                -27.8  73.9 4.732 2 443  1.2e-15  1.9e-16  0                 0
X444 13 37 33.40 -29 57 02.9 12.75  D    -193.1 151.9               -193.1 151.9 4.732 1 444 -4.7e-16 -8.1e-17  0                 0
X446 13 37 34.00 -29 56 22.8 12.33  D     -55.1 123.8                -55.1 123.8 4.732 1 446 -3.7e-16 -6.3e-17  0                 0
X447 13 37 35.15 -29 50 13.2 10.48  D     -21.1  92.1               -118.4 515.7 9.768 2 447 -2.2e-16 -3.5e-17  0                 0
X448 13 37 36.20 -29 51 22.5 10.70  D    -216.4  85.4              -1212.1 478.3 9.768 2 448  1.1e-16  1.7e-17  0                 0
X449 13 37 36.75 -29 48 19.1 11.61  D      33.1 150.0                 33.1 150.0 4.732 1 449 -1.2e-16 -1.9e-17  0                 0
X451 13 37 39.66 -29 54 08.3 12.47  D    -135.0 158.7               -135.0 158.7 4.732 1 451  0.0e+00  0.0e+00  0                 0


==> MRT/readme.txt <==
Sat Mar  7 17:06:25 EST 2020
Machine-readable tables for radio, SNR, X-ray

